Exploring Social Choice Mechanisms for Recommendation Fairness in SCRUF

Fairness problems in recommender systems often have a complexity in practice that is not adequately captured in simplified research formulations. A social choice formulation of the fairness problem, operating within a multi-agent architecture of fairness concerns, offers a flexible and multi-aspect alternative to fairness-aware recommendation approaches. Leveraging social choice allows for increased generality and the possibility of tapping into well-studied social choice algorithms for resolving the tension between multiple, competing fairness concerns. This paper explores a range of options for choice mechanisms in multi-aspect fairness applications using both real and synthetic data and shows that different classes of choice and allocation mechanisms yield different but consistent fairness / accuracy tradeoffs. We also show that a multi-agent formulation offers flexibility in adapting to user population dynamics.

==> README.txt <==
FAccTRec workshop

Workshop: https://facctrec.github.io/facctrec2023/

CFP: https://facctrec.github.io/facctrec2023/cfp/

Deadline: abstract August 3
August 7

Format: Full paper (10 pages plus references)



==> TODO.txt <==
x Generate new multi-regime data
* Run some experiments
* Come up with a better combined metric than averaging over agents. 
* Maybe experiment with 3 agents (3-body problem!)

* Incorporate the LBR paper
* Look at fairness variance as possible summary stat
* Incorporate research questions


==> bib.txt <==
% This file was created with JabRef 2.5.
% Encoding: Cp1252


@inproceedings{lackner2020perpetual,
  title={Perpetual voting: Fairness in long-term decision making},
  author={Lackner, Martin},
  booktitle={Proceedings of the AAAI conference on artificial intelligence},
  volume={34},
  number={02},
  pages={2103--2110},
  year={2020}
}

@inproceedings{parkes2013dynamic,
  title={Dynamic social choice with evolving preferences},
  author={Parkes, David and Procaccia, Ariel},
  booktitle={Proceedings of the AAAI conference on artificial intelligence},
  volume={27},
  number={1},
  pages={767--773},
  year={2013}
}

@article{tideman1987independence,
  title={Independence of clones as a criterion for voting rules},
  author={Tideman, T Nicolaus},
  journal={Social Choice and Welfare},
  volume={4},
  pages={185--206},
  year={1987},
  publisher={Springer}
}

@incollection{DBLP:reference/choice/Zwicker16,
  author       = {William S. Zwicker},
  editor       = {Felix Brandt and
                  Vincent Conitzer and
                  Ulle Endriss and
                  J{\'{e}}r{\^{o}}me Lang and
                  Ariel D. Procaccia},
  title        = {Introduction to the Theory of Voting},
  booktitle    = {Handbook of Computational Social Choice},
  pages        = {23--56},
  publisher    = {Cambridge University Press},
  year         = {2016},
  url          = {https://doi.org/10.1017/CBO9781107446984.003},
  doi          = {10.1017/CBO9781107446984.003},
  timestamp    = {Wed, 12 Jul 2017 09:11:30 +0200},
  biburl       = {https://dblp.org/rec/reference/choice/Zwicker16.bib},
  bibsource    = {dblp computer science bibliography, https://dblp.org}
}

@inproceedings{dickerson2018allocation,
  title={Allocation Problems in Ride Sharing Platforms: Online Matching with Offline Reusable Resources},
  author={Dickerson, John P and Sankararaman, Karthik A and Srinivasan, Aravind and Xu, Pan},
  booktitle={Proc. Thirty-Second AAAI Conference on Artificial Intelligence (AAAI)},
  publisher={AAAI},
  pages={1007--1014},
  year={2018}
}

@article{papai2000strategyproof,
  title={Strategyproof assignment by hierarchical exchange},
  author={P{\'a}pai, Szilvia},
  journal={Econometrica},
  volume={68},
  number={6},
  pages={1403--1433},
  year={2000},
  publisher={Wiley Online Library}
}

@inproceedings{cohler2011optimal,
  title={Optimal envy-free cake cutting},
  author={Cohler, Yuga J and Lai, John K and Parkes, David C and Procaccia, Ariel D},
  booktitle={Twenty-Fifth AAAI Conference on Artificial Intelligence},
  year={2011}
}

@inproceedings{zhu2018fairness,
  title={Fairness-aware tensor-based recommendation},
  author={Zhu, Ziwei and Hu, Xia and Caverlee, James},
  booktitle={Proceedings of the 27th ACM International Conference on Information and Knowledge Management},
  pages={1153--1162},
  year={2018}
}

@article{hemaspaandra2005complexity,
  title={The complexity of Kemeny elections},
  author={Hemaspaandra, Edith and Spakowski, Holger and Vogel, J{\"o}rg},
  journal={Theoretical Computer Science},
  volume={349},
  number={3},
  pages={382--391},
  year={2005},
  publisher={Elsevier}
}

@article{conitzer2007elections,
  title={When are elections with few candidates hard to manipulate?},
  author={Conitzer, Vincent and Sandholm, Tuomas and Lang, J{\'e}r{\^o}me},
  journal={Journal of the ACM (JACM)},
  volume={54},
  number={3},
  pages={14--es},
  year={2007},
  publisher={ACM New York, NY, USA}
}

@article{betzler2010parameterized,
  title={Parameterized computational complexity of Dodgson and Young elections},
  author={Betzler, Nadja and Guo, Jiong and Niedermeier, Rolf},
  journal={Information and Computation},
  volume={208},
  number={2},
  pages={165--177},
  year={2010},
  publisher={Elsevier}
}

@inproceedings{baumeister2020towards,
  title={Towards Reality: Smoothed Analysis in Computational Social Choice},
  author={Baumeister, Dorothea and Hogrebe, Tobias and Rothe, J{\"o}rg},
  booktitle={Proceedings of the 19th International Conference on Autonomous Agents and MultiAgent Systems},
  pages={1691--1695},
  year={2020}
}

@article{brandt2017rolling,
  title={Rolling the dice: Recent results in probabilistic social choice},
  author={Brandt, Felix},
  journal={Trends in computational social choice},
  pages={3--26},
  year={2017},
  publisher={AI Access}
}

@article{aziz2018tradeoff,
  title={On the tradeoff between efficiency and strategyproofness},
  author={Aziz, Haris and Brandl, Florian and Brandt, Felix and Brill, Markus},
  journal={Games and Economic Behavior},
  volume={110},
  pages={1--18},
  year={2018},
  publisher={Elsevier}
}


@article{anshelevich2017randomized,
  title={Randomized social choice functions under metric preferences},
  author={Anshelevich, Elliot and Postl, John},
  journal={Journal of Artificial Intelligence Research},
  volume={58},
  pages={797--827},
  year={2017}
}

@article{kasajima2013probabilistic,
  title={Probabilistic assignment of indivisible goods with single-peaked preferences},
  author={Kasajima, Yoichi},
  journal={Social Choice and Welfare},
  volume={41},
  number={1},
  pages={203--215},
  year={2013},
  publisher={Springer}
}

@inproceedings{PrefLoop,
	Author = {Nicholas Mattei},
	Booktitle = {Proceedings of the Twenty-Ninth International Joint Conference on Artificial Intelligence, {IJCAI} 2020},
	Pages = {5169--5173},
	Timestamp = {Mon, 20 Jul 2020 12:38:52 +0200},
	Title = {Closing the Loop: Bringing Humans into Empirical Computational Social Choice and Preference Reasoning},
	Year = {2020}}
	


@article{lee2019webuildai,
  title={WeBuildAI: Participatory framework for algorithmic governance},
  author={Lee, Min Kyung and Kusbit, Daniel and Kahng, Anson and Kim, Ji Tae and Yuan, Xinran and Chan, Allissa and See, Daniel and Noothigattu, Ritesh and Lee, Siheon and Psomas, Alexandros},
  journal={Proceedings of the ACM on Human-Computer Interaction},
  volume={3},
  number={CSCW},
  pages={1--35},
  year={2019},
  publisher={ACM New York, NY, USA}
}

@inproceedings{MaSaWa18Com,
	Author = {N. Mattei and A. Saffidine and T. Walsh},
	Booktitle = {Proceedings of the 7th International Workshop on Computational Social Choice (COMSOC)},
	Date-Added = {2018-10-10 14:08:03 -0400},
	Date-Modified = {2018-10-10 14:08:03 -0400},
	Title = {An Axiomatic and Empirical Analysis of Mechanisms for Online Organ Matching},
	numpages={24},
	Year = {2018}}
	
@inproceedings{AwSa09a,
	Author = {P. Awasthi and T. Sandholm},
	Booktitle = {Proc. 21st International Joint Conference on AI (IJCAI)},
	Date-Added = {2017-02-19 01:34:11 +0000},
	Date-Modified = {2017-02-19 01:34:11 +0000},
	Title = {Online Stochastic Optimization in the Large: Application to Kidney Exchange.},
	pages={405--411},
	publisher={IJCAI},
	Year = {2009}}
	
@inproceedings{AAGW15a,
	Author = {M. Aleksandrov and H. Aziz and S. Gaspers and T. Walsh},
	Booktitle = {Proc. 24th International Joint Conference on AI (IJCAI)},
	Title = {Online Fair Division: {A}nalysing a Food Bank problem},
	publisher = {IJCAI},
	pages={2540--2546},
	Year = {2015}}

@article{Hutchinson_2019,
	Author = {Hutchinson, Ben and Mitchell, Margaret},
	Journal = {Proceedings of the Conference on Fairness, Accountability, and Transparency - FAT* '19},
	Publisher = {ACM Press},
	Title = {50 Years of Test (Un)fairness},
	Year = {2019}
}

@article{xia2019learning,
  title={Learning and decision-making from rank data},
  author={Xia, Lirong},
  journal={Synthesis Lectures on Artificial Intelligence and Machine Learning},
  volume={13},
  number={1},
  pages={1--159},
  year={2019},
  publisher={Morgan \& Claypool Publishers}
}

@book{sutton_barto_rl,
author = {Sutton, Richard S. and Barto, Andrew G.},
title = {Reinforcement Learning: An Introduction},
year = {2018},
isbn = {0262039249},
publisher = {A Bradford Book},
address = {Cambridge, MA, USA}
}

@article{endriss2017trends,
  title={Trends in Computational Social Choice},
  author={Endriss, Ulle},
  year={2017}
}

@book{koller2009probabilistic,
  title={Probabilistic graphical models: principles and techniques},
  author={Koller, Daphne and Friedman, Nir},
  year={2009},
  publisher={MIT press}
}

@inproceedings{MaWa13a,
	Author = {N. Mattei and T. Walsh},
	Booktitle = {Proceedings of the {3rd} International Conferences on Algorithmic Decision Theory},
	Title = {PrefLib: {A} Library for Preferences, \textsc{http://www.preflib.org}},
	Year = {2013}}

@incollection{MaWa17,
	Author = {N. Mattei and T. Walsh},
	Booktitle = {Trends in Computational Social Choice},
	Chapter = {15},
	Date-Added = {2020-05-25 17:49:15 -0500},
	Date-Modified = {2020-05-25 17:49:15 -0500},
	Editor = {U. Endriss},
	Pages = {289--309},
	Publisher = {AI Access Foundation},
	Title = {{A \textsc{PrefLib.Org} Retrospective: Lessons Learned and New Directions}},
	Year = {2017}}


@inproceedings{suhr2019two,
  title={Two-sided fairness for repeated matchings in two-sided markets: A case study of a ride-hailing platform},
  author={S{\"u}hr, Tom and Biega, Asia J and Zehlike, Meike and Gummadi, Krishna P and Chakraborty, Abhijnan},
  booktitle={Proceedings of the 25th ACM SIGKDD International Conference on Knowledge Discovery \& Data Mining},
  pages={3082--3092},
  year={2019}
}

@inproceedings{chakraborty2019equality,
  title={Equality of voice: Towards fair representation in crowdsourced top-k recommendations},
  author={Chakraborty, Abhijnan and Patro, Gourab K and Ganguly, Niloy and Gummadi, Krishna P and Loiseau, Patrick},
  booktitle={Proceedings of the Conference on Fairness, Accountability, and Transparency},
  pages={129--138},
  year={2019}
}

@inproceedings{patro2020fairrec,
  title={FairRec: Two-Sided Fairness for Personalized Recommendations in Two-Sided Platforms},
  author={Patro, Gourab K and Biswas, Arpita and Ganguly, Niloy and Gummadi, Krishna P and Chakraborty, Abhijnan},
  booktitle={Proceedings of The Web Conference 2020},
  pages={1194--1204},
  year={2020}
}

@article{stoica2019minimizing,
  title={Minimizing Margin of Victory for Fair Political and Educational Districting},
  author={Stoica, Ana-Andreea and Chakraborty, Abhijnan and Dey, Palash and Gummadi, Krishna P},
  journal={arXiv preprint arXiv:1909.05583},
  year={2019}
}

@inproceedings{Burke:AlgoFairness,
    title = {Algorithmic Fairness, Institutional Logics, and Social Choice},
    author = {Robin Burke and Amy Voida and Nicholas Mattei and Nasim Sonboli},
    booktitle = {Harvard CRCS Workshop on AI for Social Good at 29th International Joint Conference on Artificial Intelligence {(IJCAI 2020)}},
    numpages={5},
    year = {2020}
}

@book{BCELP16a,
	Editor = {F. Brandt and V. Conitzer and U. Endriss and J. Lang and A. D. Procaccia},
	Publisher = {Cambridge University Press},
	Title = {Handbook of Computational Social Choice},
	Year = {2016}}

@article{budish2013designing,
  title={Designing random allocation mechanisms: Theory and applications},
  author={Budish, Eric and Che, Yeon-Koo and Kojima, Fuhito and Milgrom, Paul},
  journal={American economic review},
  volume={103},
  number={2},
  pages={585--623},
  year={2013}
}


@article{bogomolnaia2001new,
  title={A new solution to the random assignment problem},
  author={Bogomolnaia, Anna and Moulin, Herv{\'e}},
  journal={Journal of Economic theory},
  volume={100},
  number={2},
  pages={295--328},
  year={2001},
  publisher={Elsevier}
}


@article{Aziz:EgalRandom,
  author    = {Haris Aziz and
               Jiashu Chen and
               Aris Filos{-}Ratsikas and
               Simon Mackenzie and
               Nicholas Mattei},
  title     = {Egalitarianism of Random Assignment Mechanisms},
  journal   = {CoRR},
  volume    = {abs/1507.06827},
  year      = {2015},
  url       = {http://arxiv.org/abs/1507.06827},
  archivePrefix = {arXiv},
  eprint    = {1507.06827},
  timestamp = {Mon, 13 Aug 2018 16:47:08 +0200},
  biburl    = {https://dblp.org/rec/journals/corr/AzizCFMM15.bib},
  bibsource = {dblp computer science bibliography, https://dblp.org}
}

@inproceedings{Aziz:EqulibriaPS,
  author    = {Haris Aziz and
               Serge Gaspers and
               Simon Mackenzie and
               Nicholas Mattei and
               Nina Narodytska and
               Toby Walsh},
  editor    = {Qiang Yang and
               Michael J. Wooldridge},
  title     = {Equilibria Under the Probabilistic Serial Rule},
  booktitle = {Proceedings of the Twenty-Fourth International Joint Conference on
               Artificial Intelligence, {IJCAI} 2015, Buenos Aires, Argentina, July
               25-31, 2015},
  pages     = {1105--1112},
  publisher = {{AAAI} Press},
  year      = {2015},
  url       = {http://ijcai.org/Abstract/15/160},
  timestamp = {Tue, 20 Aug 2019 16:16:49 +0200},
  biburl    = {https://dblp.org/rec/conf/ijcai/AzizGMMNW15.bib},
  bibsource = {dblp computer science bibliography, https://dblp.org}
}


@inproceedings{Aziz:ComplexityRSD,
  author    = {Haris Aziz and
               Felix Brandt and
               Markus Brill},
  editor    = {Yiling Chen and
               Nicole Immorlica},
  title     = {The Computational Complexity of Random Serial Dictatorship},
  booktitle = {Web and Internet Economics - 9th International Conference, {WINE}
               2013, Cambridge, MA, USA, December 11-14, 2013, Proceedings},
  series    = {Lecture Notes in Computer Science},
  volume    = {8289},
  pages     = {24--25},
  publisher = {Springer},
  year      = {2013},
  url       = {https://doi.org/10.1007/978-3-642-45046-4\_3},
  doi       = {10.1007/978-3-642-45046-4\_3},
  timestamp = {Tue, 14 May 2019 10:00:37 +0200},
  biburl    = {https://dblp.org/rec/conf/wine/AzizBB13.bib},
  bibsource = {dblp computer science bibliography, https://dblp.org}
}


@inproceedings{Kleinberg:Routing,
  title={Fairness in routing and load balancing},
  author={Kleinberg, Jon and Rabani, Yuval and Tardos, {\'E}va},
  booktitle={40th Annual Symposium on Foundations of Computer Science (FOCS)},
  pages={568--578},
  year={1999},
  organization={IEEE}
}

@book{Shoham:MultiagentSystems,
  title={Multiagent Systems: Algorithmic, Game-theoretic, and Logical Foundations},
  author={Shoham, Yoav and Leyton-Brown, Kevin},
  year={2008},
  publisher={Cambridge University Press}
}

@book{Sen:CollectiveChoice,
  title={Collective Choice and Social Welfare},
  author={Sen, Amartya},
  year={2018},
  publisher={Harvard University Press}
}

@article{Schumann:GroupFair,
  author    = {Candice Schumann and
               Zhi Lang and
               Nicholas Mattei and
               John P. Dickerson},
  title     = {Group Fairness in Bandit Arm Selection},
  journal   = {CoRR},
  volume    = {abs/1912.03802},
  year      = {2019},
  url       = {http://arxiv.org/abs/1912.03802},
  archivePrefix = {arXiv},
  eprint    = {1912.03802},
  timestamp = {Thu, 02 Jan 2020 18:08:18 +0100},
  biburl    = {https://dblp.org/rec/journals/corr/abs-1912-03802.bib},
  bibsource = {dblp computer science bibliography, https://dblp.org}
}

@inproceedings{Dickerson:FairKidney,
  author    = {John P. Dickerson and
               Ariel D. Procaccia and
               Tuomas Sandholm},
  title     = {Price of fairness in kidney exchange},
  booktitle = {International conference on Autonomous Agents and Multi-Agent Systems {(AAMAS)}},
  pages     = {1013--1020},
  publisher = {{IFAAMAS/ACM}},
  year      = {2014},
  url       = {http://dl.acm.org/citation.cfm?id=2617407}
}

@inproceedings{Goel:CostofFairness,
  author    = {Sam Corbett{-}Davies and
               Emma Pierson and
               Avi Feller and
               Sharad Goel and
               Aziz Huq},
  title     = {Algorithmic Decision Making and the Cost of Fairness},
  booktitle = {Proceedings of the 23rd {ACM} {SIGKDD} International Conference on
               Knowledge Discovery and Data Mining, Halifax, NS, Canada, August 13
               - 17, 2017},
  pages     = {797--806},
  publisher = {{ACM}},
  year      = {2017}
}

@article{Moulin:FairInternet,
  title={Fair division in the age of internet},
  author={Moulin, Herv{\'e}},
  journal={Annual Review of Economics},
  year={2018},
  publisher={Annual Reviews}
}

@inproceedings{Kleinberg:InherentTrade,
  author    = {Jon M. Kleinberg and
               Sendhil Mullainathan and
               Manish Raghavan},
  editor    = {Christos H. Papadimitriou},
  title     = {Inherent Trade-Offs in the Fair Determination of Risk Scores},
  booktitle = {8th Innovations in Theoretical Computer Science Conference, {ITCS}
               2017, January 9-11, 2017, Berkeley, CA, {USA}},
  series    = {LIPIcs},
  volume    = {67},
  pages     = {43:1--43:23},
  publisher = {Schloss Dagstuhl - Leibniz-Zentrum f{\"{u}}r Informatik},
  year      = {2017},
  url       = {https://doi.org/10.4230/LIPIcs.ITCS.2017.43},
  doi       = {10.4230/LIPIcs.ITCS.2017.43}
}


@incollection{Thomson:FairRules,
  title={Fair allocation rules},
  author={Thomson, William},
  booktitle={Handbook of Social Choice and Welfare},
  volume={2},
  pages={393--506},
  year={2011},
  publisher={Elsevier}
}

@incollection{Thomson:IntroFairAllocation,
  author    = {William Thomson},
  editor    = {Felix Brandt and
               Vincent Conitzer and
               Ulle Endriss and
               J{\'{e}}r{\^{o}}me Lang and
               Ariel D. Procaccia},
  title     = {Introduction to the Theory of Fair Allocation},
  booktitle = {Handbook of Computational Social Choice},
  pages     = {261--283},
  publisher = {Cambridge University Press},
  year      = {2016},
  url       = {https://doi.org/10.1017/CBO9781107446984.012}
}

@article{Brams:MathandDemocracy,
  title={Mathematics and Democracy: Designing Better Voting and Fair Division Procedures},
  author={Brams, Steven J},
  journal={Mathematical and Computer Modelling},
  volume={48},
  number={9-10},
  pages={1666--1670},
  year={2008},
  publisher={Elsevier}
}

@book{Rescher:Justice,
  title={Fairness: {T}heory and practice of distributive justice},
  author={Rescher, Nicholas},
  year={2002},
  publisher={Transaction Publishers}
}

@inproceedings{Dwork12:Fairness,
  title={Fairness through awareness},
  author={Dwork, Cynthia and Hardt, Moritz and Pitassi, Toniann and Reingold, Omer and Zemel, Richard},
  booktitle={Proceedings of the 3rd Innovations in Theoretical Computer Science Conference},
  pages={214--226},
  year={2012},
  organization={ACM}
}

@Book{Rawls:Justice,
  Title                    = {A Theory of Justice},
  Author                   = {J. Rawls},
  Publisher                = {Harvard University Press},
  Year                     = {1971}
}

@article{Aziz:FairAllocation,
  author    = {Haris Aziz},
  title     = {Developments in Multi-Agent Fair Allocation},
  journal   = {CoRR},
  volume    = {abs/1911.09852},
  year      = {2019},
  url       = {http://arxiv.org/abs/1911.09852},
  archivePrefix = {arXiv},
  eprint    = {1911.09852}
}

@article{Procaccia:CakeCutting,
  author    = {Ariel D. Procaccia},
  title     = {Cake cutting: not just child's play},
  journal   = {Commun. {ACM}},
  volume    = {56},
  number    = {7},
  pages     = {78--87},
  year      = {2013},
  url       = {https://doi.org/10.1145/2483852.2483870},
  doi       = {10.1145/2483852.2483870},
}

@book{Manlove:MatchingPrefs,
  author    = {David F. Manlove},
  title     = {Algorithmics of Matching Under Preferences},
  series    = {Series on Theoretical Computer Science},
  volume    = {2},
  publisher = {WorldScientific},
  year      = {2013},
  url       = {https://doi.org/10.1142/8591},
  doi       = {10.1142/8591},
  isbn      = {978-981-4425-24-7},
  timestamp = {Tue, 16 May 2017 14:01:33 +0200},
  biburl    = {https://dblp.org/rec/books/ws/Manlove13.bib},
  bibsource = {dblp computer science bibliography, https://dblp.org}
}

@book{Young:Equity,
  author    = {H. Peyton Young},
  title     = {Equity - in theory and practice},
  publisher = {Princeton University Press},
  year      = {1995},
  isbn      = {978-0-691-04464-4}
}

@incollection{Zwicker:Voting,
  author    = {William S. Zwicker},
  editor    = {Felix Brandt and
               Vincent Conitzer and
               Ulle Endriss and
               J{\'{e}}r{\^{o}}me Lang and
               Ariel D. Procaccia},
  title     = {Introduction to the Theory of Voting},
  booktitle = {Handbook of Computational Social Choice},
  pages     = {23--56},
  publisher = {Cambridge University Press},
  year      = {2016},
  url       = {https://doi.org/10.1017/CBO9781107446984.003},
  doi       = {10.1017/CBO9781107446984.003}
}

@article{Roth:Kidney,
  author    = {Alvin E. Roth and
               Tayfun S{\"{o}}nmez and
               M. Utku {\"{U}}nver},
  title     = {Pairwise kidney exchange},
  journal   = {J. Econ. Theory},
  volume    = {125},
  number    = {2},
  pages     = {151--188},
  year      = {2005},
  url       = {https://doi.org/10.1016/j.jet.2005.04.004},
  doi       = {10.1016/j.jet.2005.04.004},
  timestamp = {Mon, 24 Feb 2020 15:53:51 +0100},
  biburl    = {https://dblp.org/rec/journals/jet/RothSU05.bib},
  bibsource = {dblp computer science bibliography, https://dblp.org}
}


@MISC{Bradley01improvingrecommendation,
    author = {Keith Bradley and Barry Smyth},
    title = {Improving Recommendation Diversity},
    year = {2001}
}
@inproceedings{Smyth:2001:SVD:646268.758890,
 author = {Smyth, Barry and McClave, Paul},
 title = {Similarity vs. Diversity},
 booktitle = {Proceedings of the 4th International Conference on Case-Based Reasoning: Case-Based Reasoning Research and Development},
 series = {ICCBR '01},
 year = {2001},
 isbn = {3-540-42358-3},
 pages = {347--361},
 numpages = {15},
 url = {http://dl.acm.org/citation.cfm?id=646268.758890},
 acmid = {758890},
 publisher = {Springer-Verlag},
 address = {London, UK, UK},
} 
@inproceedings{Vargas:2011:RRN:2043932.2043955,
 author = {Vargas, Sa\'{u}l and Castells, Pablo},
 title = {Rank and Relevance in Novelty and Diversity Metrics for Recommender Systems},
 booktitle = {Proceedings of the Fifth ACM Conference on Recommender Systems},
 series = {RecSys '11},
 year = {2011},
 isbn = {978-1-4503-0683-6},
 location = {Chicago, Illinois, USA},
 pages = {109--116},
 numpages = {8},
 url = {http://doi.acm.org/10.1145/2043932.2043955},
 doi = {10.1145/2043932.2043955},
 acmid = {2043955},
 publisher = {ACM},
 address = {New York, NY, USA},
 keywords = {diversity, evaluation, metrics, novelty, recommender systems},
} 
@TECHREPORT{RePEc:net:wpaper:0710,
title = {Blockbuster Culture's Next Rise or Fall: The Impact of Recommender Systems on Sales Diversity},
author = {Fleder, Daniel and Hosanagar, Kartik},
year = {2007},
institution = {NET Institute},
type = {Working Papers},
number = {07-10},
keywords = {recommender systems; collaborative filtering; long tail; path dependence; concentration; diversity},
url = {http://EconPapers.repec.org/RePEc:net:wpaper:0710}
}


@inproceedings{Zhang:2008:AMI:1454008.1454030,
 author = {Zhang, Mi and Hurley, Neil},
 title = {Avoiding Monotony: Improving the Diversity of Recommendation Lists},
 booktitle = {Proceedings of the 2008 ACM Conference on Recommender Systems},
 series = {RecSys '08},
 year = {2008},
 isbn = {978-1-60558-093-7},
 location = {Lausanne, Switzerland},
 pages = {123--130},
 numpages = {8},
 url = {http://doi.acm.org/10.1145/1454008.1454030},
 doi = {10.1145/1454008.1454030},
 acmid = {1454030},
 publisher = {ACM},
 address = {New York, NY, USA},
 keywords = {accuracy, diversity, metrics, novelty, recommender system},
} 
@inproceedings{Ziegler:2005:IRL:1060745.1060754,
 author = {Ziegler, Cai-Nicolas and McNee, Sean M. and Konstan, Joseph A. and Lausen, Georg},
 title = {Improving Recommendation Lists Through Topic Diversification},
 booktitle = {Proceedings of the 14th International Conference on World Wide Web},
 series = {WWW '05},
 year = {2005},
 isbn = {1-59593-046-9},
 location = {Chiba, Japan},
 pages = {22--32},
 numpages = {11},
 url = {http://doi.acm.org/10.1145/1060745.1060754},
 doi = {10.1145/1060745.1060754},
 acmid = {1060754},
 publisher = {ACM},
 address = {New York, NY, USA},
 keywords = {accuracy, collaborative filtering, diversification, metrics, recommender systems},
} 
@ARTICLE{Herlocker04evaluatingcollaborative,
    author = {Jonathan L. Herlocker and Joseph A. Konstan and Loren G. Terveen and John and T. Riedl},
    title = {Evaluating collaborative filtering recommender systems},
    journal = {ACM Transactions on Information Systems},
    year = {2004},
    volume = {22},
    pages = {5--53}
}
@article{10.1109/TKDE.2011.15,
author = {Gediminas Adomavicius and YoungOk Kwon},
title = {Improving Aggregate Recommendation Diversity Using Ranking-Based Techniques},
journal ={IEEE Transactions on Knowledge and Data Engineering},
volume = {24},
number = {5},
issn = {1041-4347},
year = {2012},
pages = {896-911},
doi = {http://doi.ieeecomputersociety.org/10.1109/TKDE.2011.15},
publisher = {IEEE Computer Society},
address = {Los Alamitos, CA, USA},
}

@inproceedings{begelman2006automated,
  author={Begelman, G. and Keller, P. and Smadja, F.},
  title={Automated tag clustering: Improving search and exploration in the tag space},
  booktitle = {Collaborative Web Tagging Workshop at WWW2006},
  year = {2006},
  address = {Edinburgh, Scotland},
}

@article{burke2002hybrid,
  author = {Burke, Robin},
  title = {Hybrid Recommender Systems: Survey and Experiments},
  journal = {User Modeling and User-Adapted Interaction},
  year = {2002},
  volume = {12},
  number = {4},
  pages = {331--370},
  publisher = {Springer}
}

@article{deshpande2004item,
  author = {Deshpande, M. and Karypis, G.},
  title = {{Item-Based Top-N Recommendation Algorithms}},
  journal = {ACM Transactions on Information Systems},
  year = {2004},
  volume = {22},
  number = {1},
  pages = {143--177},
  publisher = {ACM}
}

@inproceedings{felfernig-burke08,
  author = {Felfernig, A. and Burke, Robin},
  title = {Constraint-based recommender systems: technologies and research issues},
  booktitle = {International Conference on Electronic Commerce},
  year = {2008},
  address = {Innsbruck, Austria},
}

@inproceedings{gemmell2009fast,
  author = {Gemmell, J. and Ramezani, M. and Schimoler, T. and Christiansen, L. and Mobasher, B.},
  title = {A Fast Effective Multi-Channeled Tag Recommender},
  booktitle={European Conference on Machine Learning and Principles and Practice of Knowledge Discovery in Databases Discovery Challenge},
  year={2009}, 
  pages={59--63},
  address={Bled, Slovenia},
}

@inproceedings{gemmell2009impact,
  author = {Gemmell, J. and Ramezani, M. and Schimoler, T. and Christiansen, L. and Mobasher, B.},
  title = {The Impact of Ambiguity and Redundancy on Tag Recommendation in Folksonomies},
  booktitle = {RecSys '09: Proceedings of the third ACM conference on Recommender systems},
  year = {2009},
  address = {New York, New York},
}

@inproceedings{gemmell-improving,
  author = {Gemmell, Jonathan and Schimoler, Thomas and Mobasher, Bamshad and Burke, Robin},
  title = {Improving FolkRank With Item-Based Collaborative Filtering},
  booktitle = {Recommender Systems \& the Social Web},
  year = {2009},
  address = {New York, New York},
}

@inproceedings{gemmell2010cikm,
  author = {Gemmell, J. and Schimoler, T. and Mobasher, B. and Burke, R.},
  title = {Hybrid Tag Recommendation for Social Annotation Systems},
  booktitle = {19th ACM International Conference on Information and Knowledge Management},
  year = {2010},
  pages={829--838},
  address = {Toronto, Canada},
}

@inproceedings{gemmell-rsweb2010,
  author = {Gemmell, J. and Schimoler, T. and Ramezani, M. and Christiansen, L. and Mobasher, B.},
  title = {{Resource Recommendation for Social Tagging:\\A Multi-Channel Hybrid Approach}},
  booktitle = {Recommender Systems \& the Social Web},
  year = {2010},
  address = {Barcelona, Spain},
}

@inproceedings{gemmell2009adapting,
  author = {Gemmell, J. and Schimoler, T. and Ramezani, M. and Mobasher, B.},
  title = {{Adapting K-Nearest Neighbor for Tag Recommendation in Folksonomies}},
  booktitle = {7th Workshop on Intelligent Techniques for Web Personalization and Recommender Systems},
  year = {2009},
  address = {Chicago, Illinois},
}

@inproceedings{gemmell2008personalizing,
  author = {Gemmell, J. and Shepitsen, A. and Mobasher, B. and Burke, R.},
  title = {{Personalizing Navigation in Folksonomies Using Hierarchical Tag Clustering}},
  booktitle = {10th International Conference on Data Warehousing and Knowledge Discovery},
  year = {2008},
  address = {Turin, Italy},
}

@inproceedings{Goyal10learning,
  author = {Goyal, A. and Bonchi, F. and Lakshmanan, Laks V.S.},
  title = {Learning influence probabilities in social networks},
  booktitle = {WSDM '10: Proceedings of the third ACM international conference on Web search and data mining},
  year = {2010},
  address = {New York, New York},
}

@inproceedings{guan2010document,
  author={Guan, Z. and Wang, C. and Bu, J. and Chen, C. and Yang, K. and Cai, D. and He, X.},
  title={{Document recommendation in social tagging services}},
  booktitle={Proceedings of the 19th international conference on World wide web},
  year={2010},
  address = {Raleigh, North Carolina},
}

@inproceedings{hayes2007using,
  author={Hayes, C.},
  title={{Using tags and clustering to identify topic-relevant blogs}},
  booktitle={Proceedings of the 1st International Conference on Weblogs and Social Media (ICWSM 07)},
  year={2007},
  address = {Boulder, Colorado},
}

@inproceedings{herlocker1999algorithmic,
  author = {Jonathan L. Herlocker and Joseph Konstan and Alan Borchers and John Riedl},
  title = {{An Algorithmic Framework for Performing Collaborative Filtering}},
  booktitle = {22nd Annual International ACM SIGIR Conference on Research and Development in Information Retrieval},
  year = {1999},
  organization = {ACM},
  address = {Berkeley, California},
}

@inproceedings{hotho2006bibsonomy,
  author={Hotho, A. and Jaschke, R. and Schmitz, C. and Stumme, G.},
  title={{BibSonomy: A social bookmark and publication sharing system}},
  booktitle={Proceedings of the Conceptual Structures Tool Interoperability Workshop at the 14th International Conference on Conceptual Structures},
  year={2006},
  address = {Aalborg , Denmark},
}

@article{hotho2006information,
  author = {Hotho, A. and Jaschke, R. and Schmitz, C. and Stumme, G.},
  title = {{Information Retrieval in Folksonomies: Search and ranking}},
  journal = {Lecture Notes in Computer Science},
  year = {2006},
  volume = {4011},
  pages = {411-426},
  publisher = {Springer}
}

@article{jaschke2007tag,
  author = {Jaschke, R. and Marinho, L. and Hotho, A. and Schmidt-Thieme, L. and Stumme, G.},
  title = {{Tag Recommendations in Folksonomies}},
  journal = {Lecture Notes In Computer Science},
  year = {2007},
  volume = {4702},
  pages = {506--513},
  publisher = {Springer}
}

@article{konstan1997grouplens,
  author = {Konstan, J.A. and Miller, B.N. and Maltz, D. and Herlocker, J.L. and Gordon, L.R. and Riedl, J.},
  title = {{GroupLens: Applying Collaborative Filtering to Usenet News}},
  journal = {Communications of the ACM},
  year = {1997},
  volume = {40},
  number = {3},
  pages = {77--7},
  publisher = {ACM},
}

@article{macgregor2006collaborative,
  title={{Collaborative tagging as a knowledge organisation and resource discovery tool}},
  author={Macgregor, G. and McCulloch, E.},
  journal={Library Review},
  year={2006},
  volume={55},
  number={5},
  pages={291--300},
  publisher={Emerald Group Publishing Limited},
}

@inproceedings{marlow2006ht06,
  author={Marlow, C. and Naaman, M. and Boyd, D. and Davis, M.},
  title={{HT06, tagging paper, taxonomy, Flickr, academic article, to read}},
  booktitle={Proceedings of the seventeenth conference on Hypertext and hypermedia},
  year={2006},
  address={Odense, Denmark},
}

@article{mathes2004fcc,
    author = {Mathes, A.},
     title = {{Folksonomies-Cooperative Classification and Communication Through Shared Metadata}},
   journal = {Computer Mediated Communication, (Doctoral Seminar), Graduate School of Library and Information Science, University of Illinois Urbana-Champaign, December},
      year = {2004},
}

@ARTICLE{mika2007ouu,
  author = {Mika, P.},
  title = {{Ontologies are us: A unified model of social networks and semantics}},
  journal = {Web Semantics: Science, Services and Agents on the World Wide Web},
  volume = {5},
  number = {1},
  year = {2007},
  pages = {5--15},
  publisher = {Springer},
}

@inproceedings{niwa2006web,
  author={Niwa, S. and Doi, T. and Honiden, S.},
  title={{Web page recommender system based on folksonomy mining for itng�06 submissions}},
  booktitle={Third International Conference on Information Technology: New Generations, 2006. ITNG 2006},
  year={2006},
  address={Las Vegas, Nevada},
}

@article{page1998pagerank,
  title={The pagerank citation ranking: Bringing order to the web},
  author={Page, L. and Brin, S. and Motwani, R. and Winograd, T.},
  year={1998},
  publisher={Technical report, Stanford Digital Library Technologies Project, 1998},
}

@inproceedings{plangprasopchok2007exploiting,
  author = {Plangprasopchok, A. and Lerman, K.},
  title = {Exploiting Social Annotation for Automatic Resource Discovery},
  booktitle = {AAAI workshop on Information Integration},
  year = {2007},
  address={Vancouver,  Canada},
}

@inproceedings{rendle2009learning,
  author = {Rendle, S. and Balby Marinho, L. and Nanopoulos, A. and Schmidt-Thieme, L.},
  title = {Learning Optimal Ranking with Tensor Factorization for Tag Recommendation},
  booktitle = {15th ACM SIGKDD International Conference on Knowledge Discovery and Data Mining},
  year = {2009},
  address={Paris, France},
}

@inproceedings{rendle2009factor,
  author = {Rendle, S. and Schmidt-Thieme, L.},
  title = {{Factor Models for Tag Recommendation in BibSonomy}},
  booktitle = {ECML/PKDD 2008 Discovery Challenge Workshop, part of the European Conference on Machine Learning and Principles and Practice of Knowledge Discovery in Databases},
  year = {2009},
  address={Bled, Slovenia},
}

@inproceedings{rendle2010pairwise,
  author={Rendle, S. and Schmidt-Thieme, L.},
  title={{Pairwise Interaction Tensor Factorization for Personalized Tag Recommendation}},
  booktitle={Proceedings of the third ACM international conference on Web search and data mining},
  year={2010},
  address = {New York, New York},
}

@article{salton1975vector,
  author = {Salton, G. and Wong, A. and Yang, CS},
  title = {{A Vector Space Model for Automatic Indexing}},
  journal = {Communications of the ACM},
  year = {1975},
  volume = {18},
  number = {11},
  pages = {613--620},
  publisher = {ACM},
}

@inproceedings{sarwar2001item,
  author = {Sarwar, B. and Karypis, G. and Konstan, J. and Reidl, J.},
  title = {{Item-Based Collaborative Filtering Recommendation Algorithms}},
  booktitle = {10th International Conference on World Wide Web},
  year = {2001},
  address = {Hong Kong, China},
}

@inproceedings{sen2009tagommenders,
  author={Sen, S. and Vig, J. and Riedl, J.},
  title={{Tagommenders: connecting users to items through tags}},
  booktitle={Proceedings of the 18th international conference on World wide web},
  year={2009},
  address = {Madrid, Spain},
}

@inproceedings{shepitsen2008personalized,
  author = {Shepitsen, A. and Gemmell, J. and Mobasher, B. and Burke, R.},
  title = {{Personalized Recommendation in Social Tagging Systems using Hierarchical Clustering}},
  booktitle = {ACM Conference on Recommender Systems},
  year = {2008},
  organization = {Lausanne, Switzerland}
}

@inproceedings{symeonidis2008tag,
  author={Symeonidis, P. and Nanopoulos, A. and Manolopoulos, Y.},
  title={{Tag recommendations based on tensor dimensionality reduction}},
  booktitle={Proceedings of the 2008 ACM conference on Recommender systems},
  year={2008},
  organization = {Lausanne, Switzerland}
}

@article{vander2004folksonomy,
  title={{Folksonomy}},
  author={Vander Wal, T.},
  journal={Information Architecture Institute Members Mailing List},
  year={2004},
}

@inproceedings{Wetzker09hybrid,
  author = {Wetzker, Robert and Umbrath, Winfried and Said, Alan},
  title = {A hybrid approach to item recommendation in folksonomies},
  booktitle = {ESAIR '09: Proceedings of the WSDM '09 Workshop on Exploiting Semantic Annotations in Information Retrieval},
  year = {2009},
  address = {Barcelona, Spain},
}

@inproceedings{Wetzker09tag,
  author = {Wetzker, Robert and Zimmermann, Carsten and Bauckhage, Christian and Albayrak, Sahin},
  title = {I tag, you tag: translating tags for advanced user models},
  booktitle = {WSDM '10: Proceedings of the third ACM international conference on Web search and data mining},
  year = {2010},
  address = {New York, New York},
}

@inproceedings{wu2006harvesting,
  author = {Wu, H. and Zubair, M. and Maly, K.},
  title = {{Harvesting Social Knowledge from Folksonomies}},
  booktitle = {Seventeenth Conference on Hypertext and Hypermedia},
  year = {2006},
  address = {Odense, Denmark},
}

@conference{wu2006exploring,
  author={Wu, X. and Zhang, L. and Yu, Y.},
  title={{Exploring social annotations for the semantic web}},
  booktitle={Proceedings of the 15th international conference on World Wide Web},
  year={2006},
  address = {Edinburgh , Scotland},
}


@article{voss2007tagging,
  title={{Tagging, folksonomy \& co-renaissance of manual indexing?}},
  author={Voss, J.},
  journal={CoRR},
  year={2007}
}

@inproceedings{Lerman07,
  author = {Anon Plangprasopchok and Kristina Lerman},
  title = {Exploiting Social Annotation for Automatic Resource Discovery},
  booktitle={Proceedings of AAAI workshop on Information Integration},
  year = {2007},
  address = {Vancouver, British Columbia},
}

@inproceedings{tso2008tag,
  title={{Tag-aware recommender systems by fusion of collaborative filtering algorithms}},
  author={Tso-Sutter, K.H.L. and Marinho, L.B. and Schmidt-Thieme, L.},
  booktitle={Proceedings of the 2008 ACM symposium on Applied computing},
  year = {2008},
  address = {Ceara, Brazil},
}

@conference{ames2007,
  title={{Why we tag: motivations for annotation in mobile and online media}},
  author={Ames, M. and Naaman, M.},
  booktitle={Proceedings of the SIGCHI conference on Human factors in computing systems},
  pages={980},
  year={2007},
  organization={ACM}
}

@conference{chi2008,
  title={{Understanding the efficiency of social tagging systems using information theory}},
  author={Chi, E.H. and Mytkowicz, T.},
  booktitle={Proceedings of the nineteenth ACM conference on Hypertext and hypermedia},
  pages={81--88},
  year={2008},
  organization={ACM New York, NY, USA}
}

@conference{furnas2006,
  title={{Why do tagging systems work?}},
  author={Furnas, G.W. and Fake, C. and von Ahn, L. and Schachter, J. and Golder, S. and Fox, K. and Davis, M. and Marlow, C. and Naaman, M.},
  booktitle={CHI'06 extended abstracts on Human factors in computing systems},
  pages={39},
  year={2006},
  organization={ACM}
}

@article{golder2006,
  title={{Usage patterns of collaborative tagging systems}},
  author={Golder, S.A. and Huberman, B.A.},
  journal={Journal of Information Science},
  volume={32},
  number={2},
  pages={198},
  year={2006},
  publisher={CILIP}
}

@article{golder2005,
  title={{The structure of collaborative tagging systems}},
  author={Golder, S. and Huberman, B.A.},
  journal={Arxiv preprint cs/0508082},
  year={2005}
}

@article{mathes2004,
  title={{Folksonomies-cooperative classification and communication through shared metadata}},
  author={Mathes, A.},
  journal={Computer Mediated Communication},
  year={2004},
  publisher={Citeseer}
}

@article{kolbitsch2006,
  title={{The transformation of the web: How emerging communities shape the information we consume}},
  author={Kolbitsch, J. and Maurer, H.},
  journal={Journal of Universal Computer Science},
  volume={12},
  number={2},
  pages={187--213},
  year={2006}
}

@article{macgregor2006,
  title={{Collaborative tagging as a knowledge organisation and resource discovery tool}},
  author={Macgregor, G. and McCulloch, E.},
  journal={Library Review},
  volume={55},
  number={5},
  pages={291--300},
  year={2006},
  publisher={Emerald Group Publishing Limited}
}

@article{kipp2006,
  title={{Patterns and inconsistencies in collaborative tagging systems: An examination of tagging practices}},
  author={Kipp, M.E.I. and Campbell, D.G.},
  journal={Proceedings of the American Society for Information Science and Technology},
  volume={43},
  number={1},
  pages={1--18},
  year={2006},
  publisher={John Wiley \& Sons}
}

@conference{sen2006,
  title={{Tagging, communities, vocabulary, evolution}},
  author={Sen, S. and Lam, S.K. and Rashid, A.M. and Cosley, D. and Frankowski, D. and Osterhouse, J. and Harper, F.M. and Riedl, J.},
  booktitle={Proceedings of the 2006 20th anniversary conference on Computer supported cooperative work},
  pages={190},
  year={2006},
  organization={ACM}
}

@article{hammond2005,
  title={{Social bookmarking tools (I)}},
  author={Hammond, T. and Hannay, T. and Lund, B. and Scott, J.},
  journal={D-Lib Magazine},
  volume={11},
  number={4},
  pages={1082--9873},
  year={2005}
}

@article{lund2005,
  title={{Social bookmarking tools (II)}},
  author={Lund, B. and Hammond, T. and Flack, M. and Hannay, T. and NeoReality, I.},
  journal={D-Lib Magazine},
  volume={11},
  number={4},
  pages={1082--9873},
  year={2005}
}

@article{robu2009emergence,
  title={{Emergence of consensus and shared vocabularies in collaborative tagging systems}},
  author={Robu, V. and Halpin, H. and Shepherd, H.},
  journal={ACM Transactions on the Web},
  volume={3},
  number={4},
  pages={14},
  year={2009},
  publisher={ACM}
}

@conference{tennis2006social,
  title={{Social tagging and the next steps for indexing}},
  author={Tennis, J.T.},
  booktitle={Proceedings 17th SIG/CR Classification Research Workshop, Austin, Texas},
  year={2006},
  organization={Citeseer}
}

@article{shirky2009shirky,
  title={{Shirky: Ontology is Overrated--Categories, Links, and Tags}},
  author={Shirky, C.},
  journal={Clay Shirky's Internet Writings},
  volume={24},
  year={2009}
}

@article{gruber2007ontology,
  title={{Ontology of folksonomy: A mash-up of apples and oranges}},
  author={Gruber, T. and Gruber, T.},
  journal={International Journal on Semantic Web and Information Systems},
  volume={3},
  number={1},
  pages={1--11},
  year={2007},
  publisher={IGI Publishing, 701 E. Chocolate Ave, Suite 200, Hershey, PA, 17033-1240, USA,}
}

@conference{xu2006towards,
  title={{Towards the semantic web: Collaborative tag suggestions}},
  author={Xu, Z. and Fu, Y. and Mao, J. and Su, D.},
  booktitle={Collaborative Web Tagging Workshop at WWW2006, Edinburgh, Scotland},
  year={2006},
  organization={Citeseer}
}

@article{furnas1987vocabulary,
  title={{The vocabulary problem in human-system communication}},
  author={Furnas, G.W. and Landauer, T.K. and Gomez, L.M. and Dumais, S.T.},
  journal={Communications of the ACM},
  volume={30},
  number={11},
  pages={971},
  year={1987},
  publisher={ACM}
}

@article{guy2006folksonomies,
  title={{Folksonomies: Tidying up tags?}},
  author={Guy, M. and Tonkin, E.},
  journal={D-lib Magazine},
  volume={12},
  number={1},
  year={2006},
  publisher={University of Bath}
}

@article{resnick1997recommender,
  title={{Recommender systems}},
  author={Resnick, P. and Varian, H.R.},
  journal={Communications of the ACM},
  volume={40},
  number={3},
  pages={58},
  year={1997},
  publisher={ACM}
}

@article{montaner2003taxonomy,
  title={{A taxonomy of recommender agents on the internet}},
  author={Montaner, M. and L{\'o}pez, B. and De La Rosa, J.L.},
  journal={Artificial intelligence review},
  volume={19},
  number={4},
  pages={285--330},
  year={2003},
  publisher={Springer}
}

@article{linden2003amazon,
  title={{Amazon. com recommendations: Item-to-item collaborative filtering}},
  author={Linden, G. and Smith, B. and York, J.},
  journal={IEEE Internet computing},
  volume={7},
  number={1},
  pages={76--80},
  year={2003}
}

@conference{bennett2007netflix,
  title={{The netflix prize}},
  author={Bennett, J. and Lanning, S.},
  booktitle={Proceedings of KDD Cup and Workshop},
  volume={2007},
  year={2007},
  organization={Citeseer}
}

@article{bell2007bellkor,
  title={{The BellKor solution to the Netflix prize}},
  author={Bell, R.M. and Koren, Y. and Volinsky, C.},
  journal={KorBell Team's Report to Netflix},
  year={2007},
  publisher={Citeseer}
}

@article{bell2007lessons,
  title={{Lessons from the Netflix prize challenge}},
  author={Bell, R.M. and Koren, Y.},
  journal={ACM SIGKDD Explorations Newsletter},
  volume={9},
  number={2},
  pages={75--79},
  year={2007},
  publisher={ACM}
}

@article{goldberg1992using,
  title={{Using collaborative filtering to weave an information tapestry}},
  author={Goldberg, D. and Nichols, D. and Oki, B.M. and Terry, D.},
  journal={Communications of the ACM},
  volume={35},
  number={12},
  pages={70},
  year={1992},
  publisher={ACM}
}

@conference{shardanand1995social,
  title={{Social information filtering: algorithms for automating ``word of mouth''}},
  author={Shardanand, U. and Maes, P.},
  booktitle={Proceedings of the SIGCHI conference on Human factors in computing systems},
  pages={210--217},
  year={1995},
  organization={ACM Press/Addison-Wesley Publishing Co.}
}

@conference{schafer1999recommender,
  title={{Recommender systems in e-commerce}},
  author={Schafer, J.B. and Konstan, J. and Riedi, J.},
  booktitle={Proceedings of the 1st ACM conference on Electronic commerce},
  pages={158--166},
  year={1999},
  organization={ACM}
}

@conference{karypis2001evaluation,
  title={{Evaluation of item-based top-n recommendation algorithms}},
  author={Karypis, G.},
  booktitle={Proceedings of the tenth international conference on Information and knowledge management},
  pages={254},
  year={2001},
  organization={ACM}
}

@article{aha1991instance,
  title={{Instance-based learning algorithms}},
  author={Aha, D.W. and Kibler, D. and Albert, M.K.},
  journal={Machine learning},
  volume={6},
  number={1},
  pages={37--66},
  year={1991},
  publisher={Springer}
}

@conference{sarwar2000analysis,
  title={{Analysis of recommendation algorithms for e-commerce}},
  author={Sarwar, B. and Karypis, G. and Konstan, J. and Riedl, J.},
  booktitle={Proceedings of the 2nd ACM conference on Electronic commerce},
  pages={167},
  year={2000},
  organization={ACM}
}

@article{herlocker2004evaluating,
  title={{Evaluating collaborative filtering recommender systems}},
  author={Herlocker, J.L. and Konstan, J.A. and Terveen, L.G. and Riedl, J.T.},
  journal={ACM Transactions on Information Systems (TOIS)},
  volume={22},
  number={1},
  pages={53},
  year={2004},
  publisher={ACM}
}

@conference{resnick1994grouplens,
  title={{GroupLens: an open architecture for collaborative filtering of netnews}},
  author={Resnick, P. and Iacovou, N. and Suchak, M. and Bergstrom, P. and Riedl, J.},
  booktitle={Proceedings of the 1994 ACM conference on Computer supported cooperative work},
  pages={175--186},
  year={1994},
  organization={ACM}
}

@article{balabanovic1997fab,
  title={{Fab: content-based, collaborative recommendation}},
  author={Balabanovi{\'c}, M. and Shoham, Y.},
  journal={Communications of the ACM},
  volume={40},
  number={3},
  pages={72},
  year={1997},
  publisher={ACM}
}

@conference{breese1998empirical,
  title={{Empirical analysis of predictive algorithms for collaborative filtering}},
  author={Breese, J.S. and Heckerman, D. and Kadie, C. and others},
  booktitle={Proceedings of the 14th conference on Uncertainty in Artificial Intelligence},
  pages={43--52},
  year={1998}
}

@article{schafer2001commerce,
  title={{E-commerce recommendation applications}},
  author={Schafer, J.B. and Konstan, J.A. and Riedl, J.},
  journal={Data mining and knowledge discovery},
  volume={5},
  number={1},
  pages={115--153},
  year={2001},
  publisher={Springer}
}

@article{goldberg2001eigentaste,
  title={{Eigentaste: A constant time collaborative filtering algorithm}},
  author={Goldberg, K. and Roeder, T. and Gupta, D. and Perkins, C.},
  journal={Information Retrieval},
  volume={4},
  number={2},
  pages={133--151},
  year={2001},
  publisher={Springer}
}

@article{mobasher2000automatic,
  title={{Automatic personalization based on Web usage mining}},
  author={Mobasher, B. and Cooley, R. and Srivastava, J.},
  journal={Communications of the ACM},
  volume={43},
  number={8},
  pages={142--151},
  year={2000},
  publisher={ACM}
}

@article{cooley1999data,
  title={{Data preparation for mining world wide web browsing patterns}},
  author={Cooley, R. and Mobasher, B. and Srivastava, J. and others},
  journal={Knowledge and Information systems},
  volume={1},
  number={1},
  pages={5--32},
  year={1999},
  publisher={Citeseer}
}

@article{mobasher2002discovery,
  title={{Discovery and evaluation of aggregate usage profiles for web personalization}},
  author={Mobasher, B. and Dai, H. and Luo, T. and Nakagawa, M.},
  journal={Data Mining and Knowledge Discovery},
  volume={6},
  number={1},
  pages={61--82},
  year={2002},
  publisher={Springer}
}

@conference{ungar1998clustering,
  title={{Clustering methods for collaborative filtering}},
  author={Ungar, L.H. and Foster, D.P.},
  booktitle={AAAI Workshop on Recommendation Systems},
  pages={112--125},
  year={1998}
}

@article{bradley1998scaling,
  title={{Scaling clustering algorithms to large databases}},
  author={Bradley, P.S. and Fayyad, U. and Reina, C. and others},
  journal={Knowledge Discovery and Data Mining},
  pages={9--15},
  year={1998}
}

@article{terveen1997phoaks,
  title={{PHOAKS: A system for sharing recommendations}},
  author={Terveen, L. and Hill, W. and Amento, B. and McDonald, D. and Creter, J.},
  journal={Communications of the ACM},
  volume={40},
  number={3},
  pages={62},
  year={1997},
  publisher={ACM}
}

@conference{agrawal1994fast,
  title={{Fast algorithms for mining association rules}},
  author={Agrawal, R. and Srikant, R.},
  booktitle={Proc. 20th Int. Conf. Very Large Data Bases, VLDB},
  volume={1215},
  pages={487--499},
  year={1994},
  organization={Citeseer}
}

@article{agrawal1993mining,
  title={{Mining association rules between sets of items in large databases}},
  author={Agrawal, R. and Imieli{\'n}ski, T. and Swami, A.},
  journal={ACM SIGMOD Record},
  volume={22},
  number={2},
  pages={207--216},
  year={1993},
  publisher={ACM}
}

@article{agrawal1996fast,
  title={{Fast discovery of association rules}},
  author={Agrawal, R. and Mannila, H. and Srikant, R. and Toivonen, H. and Verkamo, A.I. and others},
  journal={Advances in knowledge discovery and data mining},
  volume={12},
  pages={307--328},
  year={1996}
}

@article{huang2004applying,
  title={{Applying associative retrieval techniques to alleviate the sparsity problem in collaborative filtering}},
  author={Huang, Z. and Chen, H. and Zeng, D.},
  journal={ACM Transactions on Information Systems (TOIS)},
  volume={22},
  number={1},
  pages={116--142},
  year={2004},
  publisher={ACM}
}

@conference{sarwar2000application,
  title={{Application of dimensionality reduction in recommender system--a case study}},
  author={Sarwar, B.M. and Karypis, G. and Konstan, J.A. and Riedl, J.},
  booktitle={ACM WebKDD 2000 Web Mining for E-Commerce Workshop},
  year={2000},
  organization={Citeseer}
}

@conference{basu1998recommendation,
  title={{Recommendation as classification: Using social and content-based information in recommendation}},
  author={Basu, C. and Hirsh, H. and Cohen, W.},
  booktitle={Proceedings of the National Conference on Artificial Intelligence},
  pages={714--720},
  year={1998},
  organization={JOHN WILEY \& SONS LTD}
}

@conference{sarwar1998using,
  title={{Using filtering agents to improve prediction quality in the GroupLens research collaborative filtering system}},
  author={Sarwar, B.M. and Konstan, J.A. and Borchers, A. and Herlocker, J. and Miller, B. and Riedl, J.},
  booktitle={Proceedings of the 1998 ACM conference on Computer supported cooperative work},
  pages={345--354},
  year={1998},
  organization={ACM}
}

@conference{good1999combining,
  title={{Combining collaborative filtering with personal agents for better recommendations}},
  author={Good, N. and Schafer, J.B. and Konstan, J.A. and Borchers, A. and Sarwar, B. and Herlocker, J. and Riedl, J.},
  booktitle={Proceedings of the National Conference on Artificial Intelligence},
  pages={439--446},
  year={1999},
  organization={JOHN WILEY \& SONS LTD}
}

@article{kobsa2001personalised,
  title={{Personalised hypermedia presentation techniques for improving online customer relationships}},
  author={Kobsa, A. and Koenemann, J. and Pohl, W.},
  journal={The Knowledge Engineering Review},
  volume={16},
  number={02},
  pages={111--155},
  year={2001},
  publisher={Cambridge Univ Press}
}

@book{peppers1997one,
  title={{The one to one future: Building relationships one customer at a time}},
  author={Peppers, D. and Rogers, M.},
  year={1997},
  publisher={Random House, Inc.}
}

@article{pierrakos2003web,
  title={{Web usage mining as a tool for personalization: A survey}},
  author={Pierrakos, D. and Paliouras, G. and Papatheodorou, C. and Spyropoulos, C.D.},
  journal={User Modeling and User-Adapted Interaction},
  volume={13},
  number={4},
  pages={311--372},
  year={2003},
  publisher={Springer}
}

@book{marchionini1997information,
  title={{Information seeking in electronic environments}},
  author={Marchionini, G.},
  year={1997},
  publisher={Cambridge Univ Pr}
}

@book{hanson1999principles,
  title={{Principles of Internet marketing}},
  author={Hanson, W.A.},
  year={1999},
  publisher={South-Western College Publishing Company}
}

@book{allen1998internet,
  title={{Internet world guide to one-to-one Web marketing}},
  author={Allen, C. and Yaeckel, B. and Kania, D.},
  year={1998},
  publisher={John Wiley \& Sons, Inc. New York, NY, USA}
}

@article{fink1988adaptable,
  title={{Adaptable and adaptive information provision for all users, including disabled and elderly people}},
  author={Fink, J. and Kobsa, A. and Nill, A.},
  journal={New review of Hypermedia and Multimedia},
  volume={4},
  number={1},
  pages={163--188},
  year={1988},
  publisher={Taylor \& Francis}
}

@conference{kobsa2007generic,
  title={{Generic user modeling systems}},
  author={Kobsa, A.},
  booktitle={The adaptive web},
  pages={136--154},
  year={2007},
  organization={Springer-Verlag}
}

@book{wahlster1988user,
  title={{User models in dialog systems}},
  author={Wahlster, W. and Kobsa, A.},
  year={1988},
  publisher={Citeseer}
}

@article{kobsa1993user,
  title={{User modeling: Recent work, prospects and hazards}},
  author={Kobsa, A.},
  journal={HUMAN FACTORS IN INFORMATION TECHNOLOGY},
  volume={10},
  pages={111--111},
  year={1993},
  publisher={Citeseer}
}

@article{pokorny2001static,
  title={Static pages are dead: how a modular approach is changing interaction design},
  author={Pokorny, J.},
  journal={INTERACTIONS-NEW YORK-},
  pages={19--24},
  year={2001},
  publisher={ASSOCIATION FOR COMPUTING MACHINERY, INC.}
}

@book{suchman1987plans,
  title={Plans and situated actions: the problem of human-machine communication},
  author={Suchman, L.A.},
  year={1987},
  publisher={Cambridge Univ Pr}
}

@inproceedings{anick2003using,
  title={Using terminological feedback for web search refinement: a log-based study},
  author={Anick, P.},
  booktitle={Proceedings of the 26th annual international ACM SIGIR conference on Research and development in informaion retrieval},
  pages={88--95},
  year={2003},
  organization={ACM}
}

@article{spink2000use,
  title={Use of query reformulation and relevance feedback by Excite users},
  author={Spink, A. and Jansen, B.J. and Ozmultu, H.C.},
  journal={Internet research},
  volume={10},
  number={4},
  pages={317--328},
  year={2000},
  publisher={MCB UP Ltd}
}

@inproceedings{teevan2005personalizing,
  title={Personalizing search via automated analysis of interests and activities},
  author={Teevan, J. and Dumais, S.T. and Horvitz, E.},
  booktitle={Proceedings of the 28th annual international ACM SIGIR conference on Research and development in information retrieval},
  pages={449--456},
  year={2005},
  organization={ACM}
}

@inproceedings{koenemann1996case,
  title={A case for interaction: a study of interactive information retrieval behavior and effectiveness},
  author={Koenemann, J. and Belkin, N.J.},
  booktitle={Proceedings of the SIGCHI conference on Human factors in computing systems: common ground},
  pages={205--212},
  year={1996},
  organization={ACM}
}

@article{chan2000constructing,
  title={Constructing web user profiles: A non-invasive learning approach},
  author={Chan, P.},
  journal={Web Usage Analysis and User Profiling},
  pages={39--55},
  year={2000},
  publisher={Springer}
}

@inproceedings{claypool2001implicit,
  title={Implicit interest indicators},
  author={Claypool, M. and Le, P. and Wased, M. and Brown, D.},
  booktitle={Proceedings of the 6th international conference on Intelligent user interfaces},
  pages={33--40},
  year={2001},
  organization={ACM}
}

@inproceedings{kelly2003implicit,
  title={Implicit feedback for inferring user preference: a bibliography},
  author={Kelly, D. and Teevan, J.},
  booktitle={ACM SIGIR Forum},
  volume={37},
  number={2},
  pages={18--28},
  year={2003},
  organization={ACM}
}

@article{mostafa1997multilevel,
  title={A multilevel approach to intelligent information filtering: model, system, and evaluation},
  author={Mostafa, J. and Mukhopadhyay, S. and Palakal, M. and Lam, W.},
  journal={ACM Transactions on Information Systems (TOIS)},
  volume={15},
  number={4},
  pages={368--399},
  year={1997},
  publisher={ACM}
}

@article{malone1987intelligent,
  title={Intelligent information-sharing systems},
  author={Malone, T.W. and Grant, K.R. and Turbak, F.A. and Brobst, S.A. and Cohen, M.D.},
  journal={Communications of the ACM},
  volume={30},
  number={5},
  pages={390--402},
  year={1987},
  publisher={ACM}
}

@inproceedings{chesnais1995fishwrap,
  title={The fishwrap personalized news system},
  author={Chesnais, P.R. and Mucklo, M.J. and Sheena, J.A.},
  booktitle={Community Networking, 1995.'Integrated Multimedia Services to the Home'., Proceedings of the Second International Workshop on},
  pages={275--282},
  year={1995},
  organization={IEEE}
}

@inproceedings{mladenic1996personal,
  title={Personal WebWatcher: design and implementation},
  author={Mladenic, D.},
  booktitle={array [2], agent. array [2][4],; agent. function ()[8][1][5];!@!@ No},
  year={1996},
  organization={Citeseer}
}

@article{liu2004personalized,
  title={Personalized web search for improving retrieval effectiveness},
  author={Liu, F. and Yu, C. and Meng, W.},
  journal={IEEE Transactions on knowledge and data engineering},
  pages={28--40},
  year={2004},
  publisher={IEEE Computer Society}
}

@article{speretta2005personalized,
  title={Personalized search based on user search histories},
  author={Speretta, M. and Gauch, S.},
  year={2005},
  publisher={IEEE Computer Society}
}

@inproceedings{hoashi2000document,
  title={Document filtering method using non-relevant information profile},
  author={Hoashi, K. and Matsumoto, K. and Inoue, N. and Hashimoto, K.},
  booktitle={Proceedings of the 23rd annual international ACM SIGIR conference on Research and development in information retrieval},
  pages={176--183},
  year={2000},
  organization={ACM}
}

@article{widyantoro2001learning,
  title={Learning user interest dynamics with a three-descriptor representation},
  author={Widyantoro, D.H. and Ioerger, T.R. and Yen, J.},
  journal={Journal of the American Society for Information Science and Technology},
  volume={52},
  number={3},
  pages={212--225},
  year={2001},
  publisher={Wiley Online Library}
}

@inproceedings{sugiyama2004adaptive,
  title={Adaptive web search based on user profile constructed without any effort from users},
  author={Sugiyama, K. and Hatano, K. and Yoshikawa, M.},
  booktitle={Proceedings of the 13th international conference on World Wide Web},
  pages={675--684},
  year={2004},
  organization={ACM}
}

@inproceedings{kim2003learning,
  title={Learning implicit user interest hierarchy for context in personalization},
  author={Kim, H.R. and Chan, P.K.},
  booktitle={Proceedings of the 8th international conference on Intelligent user interfaces},
  pages={101--108},
  year={2003},
  organization={ACM}
}

@article{perugini2002recommendation,
  title={Recommendation and personalization: a survey},
  author={Perugini, S. and Gon{\c{c}}alves, M.A.},
  journal={Journal of Intelligent Information Systems},
  year={2002},
  publisher={Citeseer}
}

@article{gauch2007user,
  title={User profiles for personalized information access},
  author={Gauch, S. and Speretta, M. and Chandramouli, A. and Micarelli, A.},
  journal={The Adaptive Web},
  pages={54--89},
  year={2007},
  publisher={Springer}
}

@inproceedings{micarelli2007personalized,
  title={Personalized search on the world wide web},
  author={Micarelli, A. and Gasparetti, F. and Sciarrone, F. and Gauch, S.},
  booktitle={The adaptive web},
  pages={195--230},
  year={2007},
  organization={Springer-Verlag}
}

@inproceedings{middleton2001capturing,
  title={Capturing knowledge of user preferences: ontologies in recommender systems},
  author={Middleton, S.E. and De Roure, D.C. and Shadbolt, N.R.},
  booktitle={Proceedings of the 1st international conference on Knowledge capture},
  pages={100--107},
  year={2001},
  organization={ACM}
}

@inproceedings{sieg2007web,
  title={Web search personalization with ontological user profiles},
  author={Sieg, A. and Mobasher, B. and Burke, R.},
  booktitle={Proceedings of the sixteenth ACM conference on Conference on information and knowledge management},
  pages={525--534},
  year={2007},
  organization={ACM}
}

@article{b�chner1998discovering,
  title={Discovering internet marketing intelligence through online analytical web usage mining},
  author={B{\\"u}chner, A.G. and Mulvenna, M.D.},
  journal={ACM Sigmod Record},
  volume={27},
  number={4},
  pages={54--61},
  year={1998},
  publisher={ACM}
}

@inproceedings{nieder�e2004multi,
  title={A multi-dimensional, unified user model for cross-system personalization},
  author={Nieder{\'e}e, C. and Stewart, A. and Mehta, B. and Hemmje, M.},
  booktitle={AVI 2004},
  pages={34},
  year={2004},
  organization={Citeseer}
}

@inproceedings{parsons2004using,
  title={Using viewing time to infer user preference in recommender systems},
  author={Parsons, J. and Ralph, P. and Gallagher, K.},
  booktitle={Proceedings of the AAAI Workshop on Semantic Web Personalization},
  year={2004}
}

@article{kobsa2007privacy,
  title={Privacy-enhanced personalization},
  author={Kobsa, A.},
  journal={Communications of the ACM},
  volume={50},
  number={8},
  pages={24--33},
  year={2007},
  publisher={ACM}
}

@inproceedings{wasfi1998collecting,
  title={Collecting user access patterns for building user profiles and collaborative filtering},
  author={Wasfi, A. and Ahmad, M.},
  booktitle={Proceedings of the 4th international conference on Intelligent user interfaces},
  pages={57--64},
  year={1998},
  organization={ACM}
}

@inproceedings{miniouser,
  title={User modeling for information filtering on internet services: Exploiting an extended version of the umt shell},
  author={Minio, M. and Tasso, C.},
  booktitle={UM96 Workshop on User Modeling for Information Filtering on the World Wide WEB}
}

@inproceedings{mani1998machine,
  title={Machine learning of generic and user-focused summarization},
  author={Mani, I. and Bloedorn, E.},
  booktitle={PROCEEDINGS OF THE NATIONAL CONFERENCE ON ARTIFICIAL INTELLIGENCE},
  pages={821--826},
  year={1998},
  organization={JOHN WILEY \& SONS LTD}
}

@article{guarino1999ontoseek,
  title={Ontoseek: Content-based access to the web},
  author={Guarino, N. and Masolo, C. and Vetere, G.},
  journal={Intelligent Systems and their Applications, IEEE},
  volume={14},
  number={3},
  pages={70--80},
  year={1999},
  publisher={IEEE}
}

@inproceedings{labrou1999yahoo,
  title={Yahoo! as an ontology: using Yahoo! categories to describe documents},
  author={Labrou, Y. and Finin, T.},
  booktitle={Proceedings of the eighth international conference on Information and knowledge management},
  pages={180--187},
  year={1999},
  organization={ACM}
}

@article{golub1965calculating,
  title={Calculating the singular values and pseudo-inverse of a matrix},
  author={Golub, G. and Kahan, W.},
  journal={Journal of the Society for Industrial and Applied Mathematics: Series B, Numerical Analysis},
  volume={2},
  number={2},
  pages={205--224},
  year={1965},
  publisher={JSTOR}
}

@article{micarelli2004anatomy,
  title={Anatomy and empirical evaluation of an adaptive web-based information filtering system},
  author={Micarelli, A. and Sciarrone, F.},
  journal={User Modeling and User-Adapted Interaction},
  volume={14},
  number={2},
  pages={159--200},
  year={2004},
  publisher={Springer}
}

@article{pazzani2007content,
  title={Content-based recommendation systems},
  author={Pazzani, M. and Billsus, D.},
  journal={The adaptive web},
  pages={325--341},
  year={2007},
  publisher={Springer}
}

@inproceedings{billsus1998learning,
  title={Learning collaborative information filters},
  author={Billsus, D. and Pazzani, M.J.},
  booktitle={Proceedings of the Fifteenth International Conference on Machine Learning},
  volume={54},
  pages={48},
  year={1998}
}

@inproceedings{chien1999bayesian,
  title={A bayesian model for collaborative filtering},
  author={Chien, Y.H. and George, E.I.},
  booktitle={Proceedings of the 7th International Workshop on Artificial Intelligence and Statistics},
  year={1999},
  organization={San Francisco: Morgan Kaufman Publishers,[http://uncertainty99. microsoft. com/proceedings. htm]}
}

@inproceedings{getoor1999using,
  title={Using probabilistic relational models for collaborative filtering},
  author={Getoor, L. and Sahami, M.},
  booktitle={Workshop on Web Usage Analysis and User Profiling (WEBKDD'99)},
  year={1999},
  organization={Citeseer}
}

@inproceedings{hofmann2003collaborative,
  title={Collaborative filtering via gaussian probabilistic latent semantic analysis},
  author={Hofmann, T.},
  booktitle={Proceedings of the 26th annual international ACM SIGIR conference on Research and development in informaion retrieval},
  pages={259--266},
  year={2003},
  organization={ACM}
}

@article{hofmann2004latent,
  title={Latent semantic models for collaborative filtering},
  author={Hofmann, T.},
  journal={ACM Transactions on Information Systems},
  volume={22},
  number={1},
  pages={89--115},
  year={2004}
}

@inproceedings{kumar1998recommendation,
  title={Recommendation systems: A probabilistic analysis},
  author={Kumar, R. and Raghavan, P. and Rajagopalan, S. and Tomkins, A.},
  booktitle={Foundations of Computer Science, 1998. Proceedings. 39th Annual Symposium on},
  pages={664--673},
  year={1998},
  organization={IEEE}
}

@article{shani2006mdp,
  title={An MDP-based recommender system},
  author={Shani, G. and Heckerman, D. and Brafman, R.I.},
  journal={Journal of Machine Learning Research},
  volume={6},
  number={2},
  pages={1265},
  year={2006},
  publisher={Citeseer}
}

@inproceedings{si2003flexible,
  title={Flexible mixture model for collaborative filtering},
  author={Si, L. and Jin, R.},
  booktitle={MACHINE LEARNING-INTERNATIONAL WORKSHOP THEN CONFERENCE-},
  volume={20},
  number={2},
  pages={704},
  year={2003}
}

@inproceedings{mccallum2000efficient,
  title={Efficient clustering of high-dimensional data sets with application to reference matching},
  author={McCallum, A. and Nigam, K. and Ungar, L.H.},
  booktitle={Proceedings of the sixth ACM SIGKDD international conference on Knowledge discovery and data mining},
  pages={169--178},
  year={2000},
  organization={ACM}
}

@article{gemmell2008personalization,
  title={Personalization in folksonomies based on tag clustering},
  author={Gemmell, J. and Shepitsen, A. and Mobasher, B. and Burke, R.},
  journal={Intelligent techniques for web personalization \& recommender systems},
  volume={12},
  year={2008}
}

@inproceedings{gemmell2010resource,
  title={Resource Recommendation in Collaborative Tagging Applications},
  author={Gemmell, J. and Schimoler, T. and Mobasher, B. and Burke, R.},
  booktitle={E-Commerce and Web Technologies: 11th International Conference, EC-Web 2010, Bilbao, Spain, September 1-3, 2010, Proceedings},
  volume={61},
  pages={1},
  year={2010},
  organization={Springer Verlag}
}

@inproceedings{ramezani2009evaluating,
  title={Evaluating the impact of attacks in collaborative tagging environments},
  author={Ramezani, M. and Sandvig, JJ and Schimoler, T. and Gemmell, J. and Mobasher, B. and Burke, R.},
  booktitle={Computational Science and Engineering, 2009. CSE'09. International Conference on},
  volume={4},
  pages={136--143},
  year={2009},
  organization={IEEE}
}

@article{ramezani2010improving,
  title={Improving Link Analysis for Tag Recommendation in Folksonomies},
  author={Ramezani, M. and Gemmell, J. and Schimoler, T. and Mobasher, B.},
  journal={Recommender Systems and the Social Web},
  pages={33},
  year={2010}
}

@ARTICLE{batagelj2002gc,
  author = {Batagelj, V. and Zaver{\v{s}}nik, M.},
  title = {{Generalized cores}},
  journal = {Arxiv preprint cs/0202039},
  year = {2002}
}

@ARTICLE{jaschke2007trf,
  author = {Jaschke, R. and Marinho, L. and Hotho, A. and Schmidt-Thieme, L. and Stumme, G.},
  title = {{Tag recommendations in folksonomies}},
  journal = {Lecture Notes In Computer Science},
  year = {2007},
  volume = {4702},
  pages = {506},
  publisher = {Springer}
}

@article{lipczak2009tag,
  title={Tag sources for recommendation in collaborative tagging systems},
  author={Lipczak, M. and Hu, Y. and Kollet, Y. and Milios, E.},
  journal={ECML PKDD Discovery Challenge 2009 (DC09)},
  volume={497},
  pages={157--172},
  publisher={Citeseer}
}

@article{jones1993statistical,
  title={A statistical interpretation of term specificity and its application in retrieval},
  author={Jones, K.S.},
  journal={Journal of documentation},
  volume={28},
  number={1},
  pages={11--21},
  year={1993},
  publisher={MCB UP Ltd}
}

@book{manning1999foundations,
  title={Foundations of statistical natural language processing},
  author={Manning, C.D. and Sch{\\"u}tze, H. and MITCogNet},
  volume={59},
  year={1999},
  publisher={MIT Press}
}

@inproceedings{jansen1998real,
  title={Real life information retrieval: a study of user queries on the Web},
  author={Jansen, B.J. and Spink, A. and Bateman, J. and Saracevic, T.},
  booktitle={ACM SIGIR Forum},
  volume={32},
  number={1},
  pages={5--17},
  year={1998},
  organization={ACM}
}

@article{avery1999market,
  title={The market for evaluations},
  author={Avery, C. and Resnick, P. and Zeckhauser, R.},
  journal={The American Economic Review},
  volume={89},
  number={3},
  pages={564--584},
  year={1999},
  publisher={JSTOR}
}

@inproceedings{schein2002methods,
  title={Methods and metrics for cold-start recommendations},
  author={Schein, A.I. and Popescul, A. and Ungar, L.H. and Pennock, D.M.},
  booktitle={Proceedings of the 25th annual international ACM SIGIR conference on Research and development in information retrieval},
  pages={253--260},
  year={2002},
  organization={ACM}
}

@book{anderson2008long,
  title={The long tail: Why the future of business is selling less of more},
  author={Anderson, C.},
  year={2008},
  publisher={Hyperion Books}
}

@article{salton1989automatic,
  title={Automatic text processing: the transformation},
  author={Salton, G.},
  journal={Analysis and Retrieval of Information by Computer},
  year={1989},
  publisher={S. l.]: Addison-Wesley Publishing Co}
}

@book{baeza1999modern,
  title={Modern information retrieval},
  author={Baeza-Yates, R. and Ribeiro-Neto, B. and others},
  volume={463},
  year={1999},
  publisher={ACM press New York.}
}

@article{belkin1992information,
  title={Information filtering and information retrieval: two sides of the same coin?},
  author={Belkin, N.J. and Croft, W.B.},
  journal={Communications of the ACM},
  volume={35},
  number={12},
  pages={29--38},
  year={1992},
  publisher={ACM}
}

@article{pazzani1997learning,
  title={Learning and revising user profiles: The identification of interesting web sites},
  author={Pazzani, M. and Billsus, D.},
  journal={Machine learning},
  volume={27},
  number={3},
  pages={313--331},
  year={1997},
  publisher={Springer}
}

@article{adomavicius2005toward,
  title={Toward the next generation of recommender systems: A survey of the state-of-the-art and possible extensions},
  author={Adomavicius, G. and Tuzhilin, A.},
  journal={IEEE transactions on knowledge and data engineering},
  pages={734--749},
  year={2005},
  publisher={Published by the IEEE Computer Society}
}

@article{rocchio1971relevance,
  title={Relevance feedback in information retrieval},
  author={Rocchio, J.J.},
  year={1971},
  publisher={Prentice-Hall, Englewood Cliffs NJ}
}

@inproceedings{lang1995newsweeder,
  title={Newsweeder: Learning to filter netnews},
  author={Lang, K.},
  booktitle={in Proceedings of the 12th International Machine Learning Conference (ML95},
  year={1995},
  organization={Citeseer}
}

@article{mooney1999content,
  title={Content-based book recommending using learning for text categorization},
  author={Mooney, R.J. and Roy, L.},
  journal={Arxiv preprint cs/9902011},
  year={1999}
}

@inproceedings{mooney1998book,
  title={Book recommending using text categorization with extracted information},
  author={Mooney, R.J. and Bennett, P.N. and Roy, L.},
  booktitle={Recommender Systems. Papers from 1998 Workshop. Technical Report WS-98},
  volume={8},
  year={1998}
}

@inproceedings{sheth1993evolving,
  title={Evolving agents for personalized information filtering},
  author={Sheth, B. and Maes, P.},
  booktitle={Artificial Intelligence for Applications, 1993. Proceedings., Ninth Conference on},
  pages={345--352},
  year={1993},
  organization={IEEE}
}

@inproceedings{zhang2002novelty,
  title={Novelty and redundancy detection in adaptive filtering},
  author={Zhang, Y. and Callan, J. and Minka, T.},
  booktitle={Proceedings of the 25th annual international ACM SIGIR conference on Research and development in information retrieval},
  pages={81--88},
  year={2002},
  organization={ACM}
}

@article{billsus2000user,
  title={User modeling for adaptive news access},
  author={Billsus, D. and Pazzani, M.J.},
  journal={User Modeling and User-Adapted Interaction},
  volume={10},
  number={2},
  pages={147--180},
  year={2000},
  publisher={Springer}
}

@article{rich1979user,
  title={User modeling via stereotypes*},
  author={Rich, E.},
  journal={Cognitive science},
  volume={3},
  number={4},
  pages={329--354},
  year={1979},
  publisher={Elsevier}
}

@inproceedings{maltz1995pointing,
  title={Pointing the way: active collaborative filtering},
  author={Maltz, D. and Ehrlich, K.},
  booktitle={Proceedings of the SIGCHI conference on Human factors in computing systems},
  pages={202--209},
  year={1995},
  organization={ACM Press/Addison-Wesley Publishing Co.}
}

@inproceedings{hill1995recommending,
  title={Recommending and evaluating choices in a virtual community of use},
  author={Hill, W. and Stead, L. and Rosenstein, M. and Furnas, G.},
  booktitle={Proceedings of the SIGCHI conference on Human factors in computing systems},
  pages={194--201},
  year={1995},
  organization={ACM Press/Addison-Wesley Publishing Co.}
}

@inproceedings{ali2004tivo,
  title={TiVo: making show recommendations using a distributed collaborative filtering architecture},
  author={Ali, K. and Van Stam, W.},
  booktitle={Proceedings of the tenth ACM SIGKDD international conference on Knowledge discovery and data mining},
  pages={394--401},
  year={2004},
  organization={ACM}
}

@article{schafer2007collaborative,
  title={Collaborative filtering recommender systems},
  author={Schafer, J. and Frankowski, D. and Herlocker, J. and Sen, S.},
  journal={The adaptive web},
  pages={291--324},
  year={2007},
  publisher={Springer}
}

@book{hartigan1975clustering,
  title={Clustering algorithms},
  author={Hartigan, J.A.},
  year={1975},
  publisher={John Wiley \& Sons, Inc.}
}

@inproceedings{macqueen1967some,
  title={Some methods for classification and analysis of multivariate observations},
  author={MacQueen, J. and others},
  booktitle={Proceedings of the fifth Berkeley symposium on mathematical statistics and probability},
  volume={1},
  number={281-297},
  pages={14},
  year={1967}
}

@book{han2006data,
  title={Data mining: concepts and techniques},
  author={Han, J. and Kamber, M.},
  year={2006},
  publisher={Morgan Kaufmann}
}

@inproceedings{xue2005scalable,
  title={Scalable collaborative filtering using cluster-based smoothing},
  author={Xue, G.R. and Lin, C. and Yang, Q. and Xi, W.S. and Zeng, H.J. and Yu, Y. and Chen, Z.},
  booktitle={Proceedings of the 28th annual international ACM SIGIR conference on Research and development in information retrieval},
  pages={114--121},
  year={2005},
  organization={ACM}
}

@article{funk2006netflix,
  title={Netflix update: Try this at home},
  author={Funk, S.},
  journal={sifter. org/simon/journal/20061211. html},
  year={2006}
}

@article{koren2009matrix,
  title={Matrix factorization techniques for recommender systems},
  author={Koren, Y. and Bell, R. and Volinsky, C.},
  journal={Computer},
  volume={42},
  number={8},
  pages={30--37},
  year={2009},
  publisher={IEEE}
}

@inproceedings{koren2008factorization,
  title={Factorization meets the neighborhood: a multifaceted collaborative filtering model},
  author={Koren, Y.},
  booktitle={Proceeding of the 14th ACM SIGKDD international conference on Knowledge discovery and data mining},
  pages={426--434},
  year={2008},
  organization={ACM}
}

@inproceedings{paterek2007improving,
  title={Improving regularized singular value decomposition for collaborative filtering},
  author={Paterek, A.},
  booktitle={Proceedings of KDD Cup and Workshop},
  volume={2007},
  year={2007},
  organization={Citeseer}
}

@article{salakhutdinov2008probabilistic,
  title={Probabilistic matrix factorization},
  author={Salakhutdinov, R. and Mnih, A.},
  journal={Advances in neural information processing systems},
  volume={20},
  pages={1257--1264},
  year={2008},
  publisher={Citeseer}
}

@inproceedings{hofmann1999probabilisticAnalysis,
  title={Probabilistic latent semantic analysis},
  author={Hofmann, T.},
  booktitle={Proc. of Uncertainty in Artificial Intelligence, UAI�99},
  pages={21},
  year={1999},
  organization={Citeseer}
}

@inproceedings{hofmann1999probabilisticIndexing,
  title={Probabilistic latent semantic indexing},
  author={Hofmann, T.},
  booktitle={Proceedings of the 22nd annual international ACM SIGIR conference on Research and development in information retrieval},
  pages={50--57},
  year={1999},
  organization={ACM}
}


@inproceedings{hofmann1999latentClass,
  title={Latent class models for collaborative filtering},
  author={Hofmann, T. and Puzicha, J.},
  booktitle={International Joint Conference on Artificial Intelligence},
  volume={16},
  pages={688--693},
  year={1999},
  organization={Citeseer}
}

@inproceedings{jin2004web,
  title={Web usage mining based on probabilistic latent semantic analysis},
  author={Jin, X. and Zhou, Y. and Mobasher, B.},
  booktitle={Proceedings of the tenth ACM SIGKDD international conference on Knowledge discovery and data mining},
  pages={197--205},
  year={2004},
  organization={ACM}
}

@article{dempster1977maximum,
  title={Maximum likelihood from incomplete data via the EM algorithm},
  author={Dempster, A.P. and Laird, N.M. and Rubin, D.B.},
  journal={Journal of the Royal Statistical Society. Series B (Methodological)},
  volume={39},
  number={1},
  pages={1--38},
  year={1977},
  publisher={JSTOR}
}

@article{brin1998anatomy,
  title={The anatomy of a large-scale hypertextual Web search engine},
  author={Brin, S. and Page, L.},
  journal={Computer networks and ISDN systems},
  volume={30},
  number={1-7},
  pages={107--117},
  year={1998},
  publisher={Elsevier}
}

@article{piatetsky1991discovery,
  title={Discovery, analysis, and presentation of strong rules},
  author={Piatetsky-Shapiro, G.},
  journal={Knowledge discovery in databases},
  pages={229--238},
  year={1991},
  publisher={Menlo Park, CA: AAI/MIT}
}

@article{burke2000knowledge,
  title={Knowledge-based recommender systems},
  author={Burke, Robin},
  journal={Encyclopedia of Library and Information Systems},
  volume={69},
  number={Supplement 32},
  pages={175--186},
  year={2000},
  publisher={Citeseer}
}

@article{felfernig2005koba4ms,
  title={Koba4MS: Selling complex products and services using knowledge-based recommender technologies},
  author={Felfernig, A.},
  year={2005},
  publisher={IEEE Computer Society}
}

@inproceedings{felfernig2005knowledge,
  title={Knowledge-based interactive selling of financial services with FSAdvisor},
  author={Felfernig, A. and Kiener, A.},
  booktitle={Proceedings of the National Conference on Artificial Intelligence},
  volume={20},
  number={3},
  pages={1475},
  year={2005},
  organization={Menlo Park, CA; Cambridge, MA; London; AAAI Press; MIT Press; 1999}
}

@article{burke1997findme,
  title={The {FindMe} approach to assisted browsing},
  author={Burke, R.D. and Hammond, K.J. and Yound, BC},
  journal={IEEE Expert},
  volume={12},
  number={4},
  pages={32--40},
  year={1997},
  publisher={IEEE}
}

@inproceedings{burke1996knowledge,
  title={Knowledge-based navigation of complex information spaces},
  author={Burke, R.D. and Hammond, K.J. and Young, B.C.},
  booktitle={Proceedings of The National Conference On Artificial Intelligence},
  volume={462},
  pages={468},
  year={1996}
}

@book{hammond1989case,
  title={Case-based planning: viewing planning as a memory task},
  author={Hammond, K.J.},
  year={1989}
}

@article{aamodt1994case,
  title={Case-based reasoning: Foundational issues, methodological variations, and system approaches},
  author={Aamodt, A. and Plaza, E.},
  journal={AI communications},
  volume={7},
  number={1},
  pages={39--59},
  year={1994},
  publisher={Citeseer}
}

@article{kolodner1993case,
  title={Case-based reasoning},
  author={Kolodner, J.},
  year={1993},
  publisher={Morgan Kaufmann Publishers Inc. San Francisco, CA, USA}
}

@inproceedings{burke2007hybrid,
  title={Hybrid web recommender systems},
  author={Burke, Robin},
  booktitle={The adaptive web},
  pages={377--408},
  year={2007},
  organization={Springer-Verlag}
}

@book{keppel1973design,
  title={Design and analysis: A researcher's handbook},
  author={Keppel, G. and Wickens, T.D.},
  year={1973},
  publisher={Prentice-Hall Englewood Cliffs, NJ:}
}

@inproceedings{tran2000hybrid,
  title={Hybrid recommender systems for electronic commerce},
  author={Tran, T. and Cohen, R.},
  booktitle={Proc. Knowledge-Based Electronic Markets, Papers from the AAAI Workshop, Technical Report WS-00-04, AAAI Press},
  year={2000}
}

@article{malone1994interdisciplinary,
  title={The interdisciplinary study of coordination},
  author={Malone, T.W. and Crowston, K.},
  journal={ACM Computing Surveys (CSUR)},
  volume={26},
  number={1},
  pages={87--119},
  year={1994},
  publisher={ACM}
}

@inproceedings{claypool1999combining,
  title={Combining content-based and collaborative filters in an online newspaper},
  author={Claypool, M. and Gokhale, A. and Miranda, T. and Murnikov, P. and Netes, D. and Sartin, M.},
  booktitle={Proceedings of ACM SIGIR Workshop on Recommender Systems},
  year={1999},
  organization={Citeseer}
}

@article{mobasher2004semantically,
  title={Semantically enhanced collaborative filtering on the web},
  author={Mobasher, B. and Jin, X. and Zhou, Y.},
  journal={Web Mining: FromWeb to SemanticWeb},
  pages={57--76},
  year={2004},
  publisher={Springer}
}

@article{pazzani1999framework,
  title={A framework for collaborative, content-based and demographic filtering},
  author={Pazzani, M.J.},
  journal={Artificial Intelligence Review},
  volume={13},
  number={5},
  pages={393--408},
  year={1999},
  publisher={Springer}
}

@article{buczak2002personalization,
  title={Personalization: improving ease-of-use, trust and accuracy of a TV show recommender},
  author={Buczak, A.L. and Zimmerman, J. and Kurapati, K.},
  journal={Proceedings of Personalisation in Future TV},
  volume={2},
  pages={3--12},
  year={2002},
  publisher={Citeseer}
}

@article{ardissono2004user,
  title={User modeling and recommendation techniques for personalized electronic program guides},
  author={Ardissono, L. and Gena, C. and Torasso, P. and Bellifemine, F. and Difino, A. and Negro, B.},
  journal={Personalized Digital Television},
  pages={3--26},
  year={2004},
  publisher={Springer}
}

@article{van2005supporting,
  title={Supporting people in finding information: hybrid recommender systems and goal-based structuring},
  author={Van Setten, M.},
  year={2005},
  publisher={Telematica Instituut}
}

@inproceedings{nakagawa2003hybrid,
  title={A hybrid web personalization model based on site connectivity},
  author={Nakagawa, M. and Mobasher, B.},
  booktitle={Proceedings of WebKDD},
  pages={59--70},
  year={2003}
}

@article{cheetham2004measures,
  title={Measures of solution accuracy in case-based reasoning systems},
  author={Cheetham, W. and Price, J.},
  journal={Advances in Case-Based Reasoning},
  pages={106--118},
  year={2004},
  publisher={Springer}
}

@inproceedings{melville2002content,
  title={Content-boosted collaborative filtering for improved recommendations},
  author={Melville, P. and Mooney, R.J. and Nagarajan, R.},
  booktitle={Proceedings of the National Conference on Artificial Intelligence},
  pages={187--192},
  year={2002},
  organization={Menlo Park, CA; Cambridge, MA; London; AAAI Press; MIT Press; 1999}
}

@article{wilson2003sparsity,
  title={Sparsity reduction in collaborative recommendation: a case-based approach},
  author={Wilson, D.C. and Smyth, B. and O Sullivan, D.},
  journal={International journal of pattern recognition and artificial intelligence},
  volume={17},
  number={5},
  pages={863--884},
  year={2003}
}

@article{o2004preserving,
  title={Preserving recommender accuracy and diversity in sparse datasets},
  author={O Sullivan, D. and Smyth, B. and Wilson, D.},
  journal={International Journal on Artificial Intelligence Tools},
  volume={13},
  number={1},
  pages={219--236},
  year={2004},
  publisher={WORLD SCIENTIFIC PUBLISHING}
}


@article{balabanovic1998exploring,
  title={Exploring versus exploiting when learning user models for text recommendation},
  author={Balabanovi{\'c}, M.},
  journal={User Modeling and User-Adapted Interaction},
  volume={8},
  number={1},
  pages={71--102},
  year={1998},
  publisher={Springer}
}

@article{littlestone1989weighted,
  title={The weighted majority algorithm},
  author={Littlestone, N. and Warmuth, M.K.},
  year={1989},
  publisher={IEEE Comput. Soc. Press}
}

@inproceedings{condliff1999bayesian,
  title={Bayesian mixed-effects models for recommender systems},
  author={Condliff, M.K. and Lewis, D.D. and Madigan, D. and Posse, C.},
  booktitle={ACM SIGIR},
  volume={99},
  year={1999},
  organization={Citeseer}
}

@article{krulwich1997infofinder,
  title={The InfoFinder agent: Learning user interests through heuristic phrase extraction},
  author={Krulwich, B. and Burkey, C.},
  journal={IEEE Expert},
  volume={12},
  number={5},
  pages={22--27},
  year={1997},
  publisher={IEEE}
}

@article{schwab2001learning,
  title={Learning user interests through positive examples using content analysis and collaborative filtering},
  author={Schwab, I. and Kobsa, A. and Koychev, I.},
  journal={Internal Memo, GMD, St. Augustin, Germany},
  year={2001},
  publisher={Citeseer}
}

@article{smyth2000personalized,
  title={A personalized television listings service},
  author={Smyth, B. and Cotter, P.},
  journal={Communications of the ACM},
  volume={43},
  number={8},
  pages={107--111},
  year={2000},
  publisher={ACM Press}
}

@inproceedings{sandvig2007robustness,
  title={Robustness of collaborative recommendation based on association rule mining},
  author={Sandvig, JJ and Mobasher, B. and Burke, R.},
  booktitle={Proceedings of the 2007 ACM conference on Recommender systems},
  pages={105--112},
  year={2007},
  organization={ACM}
}

@inproceedings{savasere1995efficient,
  title={An efficient algorithm for mining association rules in large databases},
  author={Savasere, A. and Omiccinski, E. and Navathe, S.},
  booktitle={Proceedings of the International Conference on Very Large Data Bases},
  pages={432--444},
  year={1995},
  organization={Citeseer}
}

@inproceedings{srikant1996mining,
  title={Mining quantitative association rules in large relational tables},
  author={Srikant, R. and Agrawal, R.},
  booktitle={ACM SIGMOD Record},
  volume={25},
  number={2},
  pages={1--12},
  year={1996},
  organization={ACM}
}

@inproceedings{toivonen1996sampling,
  title={Sampling large databases for association rules},
  author={Toivonen, H. and others},
  booktitle={Proceedings of the International Conference on Very Large Data Bases},
  pages={134--145},
  year={1996},
  organization={Citeseer}
}

@book{peterson1993artificial,
  title={Artificial neural networks},
  author={Peterson, C. and Soderberg, B.},
  year={1993},
  publisher={Blackwell Scientific Publications, Oxford}
}

@article{fausett1994fundamentals,
  title={Fundamentals of neural networks},
  author={Fausett, L.},
  journal={New York},
  year={1994}
}

@article{huang2004credit,
  title={Credit rating analysis with support vector machines and neural networks: a market comparative study},
  author={Huang, Z. and Chen, H. and Hsu, C.J. and Chen, W.H. and Wu, S.},
  journal={Decision support systems},
  volume={37},
  number={4},
  pages={543--558},
  year={2004},
  publisher={Elsevier}
}

@article{christakou2005hybrid,
  title={A hybrid movie recommender system based on neural networks},
  author={Christakou, C. and Stafylopatis, A.},
  year={2005},
  publisher={IEEE Computer Society}
}

@article{quinlan1986induction,
  title={Induction of decision trees},
  author={Quinlan, J.R.},
  journal={Machine learning},
  volume={1},
  number={1},
  pages={81--106},
  year={1986},
  publisher={Springer}
}

@article{cho2002personalized,
  title={A personalized recommender system based on web usage mining and decision tree induction},
  author={Cho, Y.H. and Kim, J.K. and Kim, S.H.},
  journal={Expert Systems with Applications},
  volume={23},
  number={3},
  pages={329--342},
  year={2002},
  publisher={Elsevier}
}

@article{kim2001application,
  title={Application of decision-tree induction techniques to personalized advertisements on Internet storefronts},
  author={Kim, J.W. and Lee, B.H. and Shaw, M.J. and Chang, H.L. and Nelson, M.},
  journal={International Journal of Electronic Commerce},
  volume={5},
  number={3},
  pages={45--62},
  year={2001},
  publisher={ME Sharpe, Inc.}
}

@inproceedings{kurapati2001multi,
  title={A multi-agent TV recommender},
  author={Kurapati, K. and Gutta, S. and Schaffer, D. and Martino, J. and Zimmerman, J.},
  booktitle={Proceedings of the UM 2001 Workshop on Personalization in Future TV},
  year={2001},
  organization={Citeseer}
}

@inproceedings{mika1999fisher,
  title={Fisher discriminant analysis with kernels},
  author={Mika, S. and Ratsch, G. and Weston, J. and Scholkopf, B. and Mullers, KR},
  booktitle={Neural Networks for Signal Processing IX, 1999. Proceedings of the 1999 IEEE Signal Processing Society Workshop},
  pages={41--48},
  year={1999},
  organization={IEEE}
}

@inproceedings{john1995estimating,
  title={Estimating continuous distributions in Bayesian classifiers},
  author={John, G.H. and Langley, P.},
  booktitle={Proceedings of the eleventh conference on uncertainty in artificial intelligence},
  volume={1},
  pages={338--345},
  year={1995},
  organization={Citeseer}
}

@book{hosmer2000applied,
  title={Applied logistic regression},
  author={Hosmer, D.W. and Lemeshow, S.},
  volume={354},
  year={2000},
  publisher={Wiley-Interscience}
}

@article{hearst1998support,
  title={Support vector machines},
  author={Hearst, M.A. and Dumais, ST and Osman, E. and Platt, J. and Scholkopf, B.},
  journal={Intelligent Systems and their Applications, IEEE},
  volume={13},
  number={4},
  pages={18--28},
  year={1998},
  publisher={IEEE}
}

@article{burges1998tutorial,
  title={A tutorial on support vector machines for pattern recognition},
  author={Burges, C.J.C.},
  journal={Data mining and knowledge discovery},
  volume={2},
  number={2},
  pages={121--167},
  year={1998},
  publisher={Springer}
}

@article{joachims1999svmlight,
  title={SVMLight: Support Vector Machine},
  author={Joachims, T.},
  journal={SVM-Light Support Vector Machine http://svmlight. joachims. org/, University of Dortmund},
  year={1999}
}

@article{hotho2006folkrank,
  title={Folkrank: A ranking algorithm for folksonomies},
  author={Hotho, A. and Jaschke, R. and Schmitz, C. and Stumme, G.},
  journal={Proc. FGIR},
  volume={2006},
  year={2006},
  publisher={Citeseer}
}

@article{gemmell2011resource,
  title={Resource recommendation in social annotation systems: A linear-weighted hybrid approach},
  author={Gemmell, J. and Schimoler, T. and Mobasher, B. and Burke, R.},
  journal={Journal of Computer and System Sciences},
  volume={78},
  number={4},
  pages={1160--1174},
  year={2012},
  publisher={Elsevier}
}

@article{gemmell2011tag,
  title={Tag-based resource recommendation in social annotation applications},
  author={Gemmell, J. and Schimoler, T. and Mobasher, B. and Burke, R.},
  journal={User Modeling, Adaption and Personalization},
  pages={111--122},
  year={2011},
  publisher={Springer}
}

@article{gemmell2011personalized,
  title={Personalized Recommendation by Example in Social Annotation Systems},
  author={Gemmell, J. and Schimoler, T. and Mobasher, B. and Burke, R.},
  year={2011}
}

@article{gemmell2011recommendation,
  title={Recommendation by Example in Social Annotation Systems},
  author={Gemmell, J. and Schimoler, T. and Mobasher, B. and Burke, R.},
  journal={E-Commerce and Web Technologies},
  pages={209--220},
  year={2011},
  publisher={Springer}
}

@article{bogers2009collaborative,
  title={Collaborative and content-based filtering for item recommendation on social bookmarking websites},
  author={Bogers, T. and Van den Bosch, A.},
  journal={Submitted to CIKM},
  volume={9},
  year={2009}
}
@inproceedings{DBLP:conf/wsdm/BackstromL11,
  author    = {Lars Backstrom and
               Jure Leskovec},
  title     = {Supervised random walks: predicting and recommending links
               in social networks},
  booktitle = {WSDM},
  year      = {2011},
  pages     = {635-644},
  ee        = {http://doi.acm.org/10.1145/1935826.1935914},
  bibsource = {DBLP, http://dblp.uni-trier.de}
}
@inproceedings{DBLP:conf/www/Haveliwala02,
  author    = {Taher H. Haveliwala},
  title     = {Topic-sensitive PageRank},
  booktitle = {WWW},
  year      = {2002},
  pages     = {517-526},
  ee        = {http://doi.acm.org/10.1145/511446.511513},
  bibsource = {DBLP, http://dblp.uni-trier.de}
}
@inproceedings{DBLP:conf/www/JehW03,
  author    = {Glen Jeh and
               Jennifer Widom},
  title     = {Scaling personalized web search},
  booktitle = {WWW},
  year      = {2003},
  pages     = {271-279},
  ee        = {http://doi.acm.org/10.1145/775152.775191},
  bibsource = {DBLP, http://dblp.uni-trier.de}
}
@inproceedings{DBLP:conf/icdm/TongFP06,
  author    = {Hanghang Tong and
               Christos Faloutsos and
               Jia-Yu Pan},
  title     = {Fast Random Walk with Restart and Its Applications},
  booktitle = {ICDM},
  year      = {2006},
  pages     = {613-622},
  ee        = {http://doi.ieeecomputersociety.org/10.1109/ICDM.2006.70},
  bibsource = {DBLP, http://dblp.uni-trier.de}
}
@proceedings{DBLP:conf/sdm/2012,
  title     = {Proceedings of the Twelfth SIAM International Conference
               on Data Mining, Anaheim, California, USA, April 26-28, 2012},
  booktitle = {SDM},
  publisher = {SIAM / Omnipress},
  year      = {2012},
  isbn      = {978-1-61197-232-0},
  ee        = {http://siam.omnibooksonline.com/2012datamining/},
  bibsource = {DBLP, http://dblp.uni-trier.de}
}
@inproceedings{DBLP:conf/www/Chakrabarti07,
  author    = {Soumen Chakrabarti},
  title     = {Dynamic personalized pagerank in entity-relation graphs},
  booktitle = {WWW},
  year      = {2007},
  pages     = {571-580},
  ee        = {http://doi.acm.org/10.1145/1242572.1242650},
  bibsource = {DBLP, http://dblp.uni-trier.de}
}
@inproceedings{DBLP:conf/kdd/LichtenwalterLC10,
  author    = {Ryan Lichtenwalter and
               Jake T. Lussier and
               Nitesh V. Chawla},
  title     = {New perspectives and methods in link prediction},
  booktitle = {KDD},
  year      = {2010},
  pages     = {243-252},
  ee        = {http://doi.acm.org/10.1145/1835804.1835837},
  bibsource = {DBLP, http://dblp.uni-trier.de}
}

@INPROCEEDINGS{Sun11pathsim:meta,
    author = {Yizhou Sun and Jiawei Han and Xifeng Yan and Philip S. Yu and Tianyi Wu},
    title = {Pathsim: Meta path-based top-k similarity search in heterogeneous information networks},
    booktitle = {Proceedings of the 37th International Conference on Very Large Databases},
  pages     = {992-1003},
    year = {2011}
}

@dataset{sonboli2022micro,
  author = {Sonboli, Nasim and Aird, Amanda and Burke, Robin},
  title = {Microlending 2017 Data Set},
  year = {2022},
  doi = {10.25810/PGJK-RR19},
  publisher = {University of Colorado Boulder}
}

@inproceedings{DBLP:conf/pakdd/CaiBKWKCM12,
  author    = {Xiongcai Cai and
               Michael Bain and
               Alfred Krzywicki and
               Wayne Wobcke and
               Yang Sok Kim and
               Paul Compton and
               Ashesh Mahidadia},
  title     = {Reciprocal and Heterogeneous Link Prediction in Social Networks},
  booktitle = {PAKDD (2)},
  year      = {2012},
  pages     = {193-204},
  ee        = {http://dx.doi.org/10.1007/978-3-642-30220-6_17},
  bibsource = {DBLP, http://dblp.uni-trier.de}
}
@inproceedings{DBLP:conf/ausai/CaiBKWKCM10,
  author    = {Xiongcai Cai and
               Michael Bain and
               Alfred Krzywicki and
               Wayne Wobcke and
               Yang Sok Kim and
               Paul Compton and
               Ashesh Mahidadia},
  title     = {Collaborative Filtering for People to People Recommendation
               in Social Networks},
  booktitle = {Australasian Conference on Artificial Intelligence},
  year      = {2010},
  pages     = {476-485},
  ee        = {http://dx.doi.org/10.1007/978-3-642-17432-2_48},
  bibsource = {DBLP, http://dblp.uni-trier.de}
}
@inproceedings{DBLP:conf/asunam/DavisLC11,
  author    = {Darcy A. Davis and
               Ryan Lichtenwalter and
               Nitesh V. Chawla},
  title     = {Multi-relational Link Prediction in Heterogeneous Information
               Networks},
  booktitle = {ASONAM},
  year      = {2011},
  pages     = {281-288},
  ee        = {http://dx.doi.org/10.1109/ASONAM.2011.107},
  bibsource = {DBLP, http://dblp.uni-trier.de}
}
                  
@article{journals/bioinformatics/PrzuljCJ04,
  added-at = {2005-01-14T00:00:00.000+0100},
  author = {Przulj, Natasa and Corneil, Derek G. and Jurisica, Igor},
  biburl = {http://www.bibsonomy.org/bibtex/2252032864aa2b041baa68f7d8934402b/dblp},
  date = {2005-01-14},
  description = {dblp},
  ee = {http://dx.doi.org/10.1093/bioinformatics/bth436},
  interhash = {a0e818e84447f74a84d2f05a8f9b7be0},
  intrahash = {252032864aa2b041baa68f7d8934402b},
  journal = {Bioinformatics},
  keywords = {dblp},
  number = 18,
  pages = {3508-3515},
  timestamp = {2005-01-14T00:00:00.000+0100},
  title = {Modeling interactome: scale-free or geometric?.},
  url = {http://dblp.uni-trier.de/db/journals/bioinformatics/bioinformatics20.html#PrzuljCJ04},
  volume = 20,
  year = 2004
}
@inproceedings{DBLP:conf/cikm/Liben-NowellK03,
  author    = {David Liben-Nowell and
               Jon M. Kleinberg},
  title     = {The link prediction problem for social networks},
  booktitle = {12th ACM International Conference on Information and Knowledge Management},
  year      = {2003},
  pages     = {556-559},
  ee        = {http://doi.acm.org/10.1145/956863.956972},
  bibsource = {DBLP, http://dblp.uni-trier.de}
}
@inproceedings{Hasan06linkprediction,
 
  added-at = {2012-06-10T16:21:03.000+0200},
  author = {Hasan, Mohammad Al and Chaoji, Vineet and Salem, Saeed and Zaki, Mohammed},
  biburl = {http://www.bibsonomy.org/bibtex/29fff165e5e65ddbb20c8f8838dc8b8b4/nosebrain},
  booktitle = {In Proc. of SDM 06 workshop on Link Analysis, Counterterrorism and Security},
  description = {CiteSeerX — Link Prediction Using Supervised Learning},
  interhash = {c8d5904a173e90a9e2394482ebddc23b},
  intrahash = {9fff165e5e65ddbb20c8f8838dc8b8b4},
  keywords = {learning link prediction supervided},
  timestamp = {2012-06-10T16:21:03.000+0200},
  title = {Link Prediction Using Supervised Learning},
  url = {http://citeseerx.ist.psu.edu/viewdoc/summary?doi=10.1.1.61.1225},
  year = 2006
}


@incollection{DBLP:conf/alt/Han09,
year={2009},
isbn={978-3-642-04746-6},
booktitle={Discovery Science},
volume={5808},
series={Lecture Notes in Computer Science},
editor={Gama, João and Costa, VítorSantos and Jorge, AlípioMário and Brazdil, PavelB.},
doi={10.1007/978-3-642-04747-3_2},
title={Mining Heterogeneous Information Networks by Exploring the Power of Links},
url={http://dx.doi.org/10.1007/978-3-642-04747-3_2},
publisher={Springer Berlin Heidelberg},
author={Han, Jiawei},
pages={13-30}
}

@book{DBLP:series/synthesis/2012Sun,
  author    = {Yizhou Sun and
               Jiawei Han},
  title     = {Mining Heterogeneous Information Networks: Principles and
               Methodologies},
  booktitle = {Mining Heterogeneous Information Networks: Principles and
               Methodologies},
  publisher = {Morgan {\&} Claypool Publishers},
  series    = {Synthesis Lectures on Data Mining and Knowledge Discovery},
  year      = {2012},
  ee        = {http://dx.doi.org/10.2200/S00433ED1V01Y201207DMK005},
  bibsource = {DBLP, http://dblp.uni-trier.de}
}

@article{DBLP:journals/eswa/SymeonidisNPM08,
  author    = {Panagiotis Symeonidis and
               Alexandros Nanopoulos and
               Apostolos N. Papadopoulos and
               Yannis Manolopoulos},
  title     = {Collaborative recommender systems: Combining effectiveness
               and efficiency},
  journal   = {Expert Syst. Appl.},
  volume    = {34},
  number    = {4},
  year      = {2008},
  pages     = {2995-3013},
  ee        = {http://dx.doi.org/10.1016/j.eswa.2007.05.013},
  bibsource = {DBLP, http://dblp.uni-trier.de}
}
@inproceedings{DBLP:conf/recsys/LeeSKLL11,
  author    = {Sangkeun Lee and
               Sang-il Song and
               Minsuk Kahng and
               Dongjoo Lee and
               Sang-goo Lee},
  title     = {Random walk based entity ranking on graph for multidimensional
               recommendation},
  booktitle = {RecSys},
  year      = {2011},
  pages     = {93-100},
  ee        = {http://doi.acm.org/10.1145/2043932.2043952},
  bibsource = {DBLP, http://dblp.uni-trier.de}
}
%  crossref  = {DBLP:conf/recsys/2011},

@inproceedings{DBLP:conf/ht/SiersdorferS09,
  author    = {Stefan Siersdorfer and
               Sergej Sizov},
  title     = {Social recommender systems for web 2.0 folksonomies},
  booktitle = {Hypertext},
  year      = {2009},
  pages     = {261-270},
  ee        = {http://doi.acm.org/10.1145/1557914.1557959},
  bibsource = {DBLP, http://dblp.uni-trier.de}
}
@article{DBLP:journals/tweb/SongZG11,
  author    = {Yang Song and
               Lu Zhang and
               C. Lee Giles},
  title     = {Automatic tag recommendation algorithms for social recommender
               systems},
  journal   = {ACM Transactions on the Web},
  volume    = {5},
  number    = {1},
  year      = {2011},
  pages     = {4},
  ee        = {http://doi.acm.org/10.1145/1921591.1921595},
  bibsource = {DBLP, http://dblp.uni-trier.de}
}
@inproceedings{DBLP:journals/corr/abs-1203-0332,
  author    = {Frederico Araujo Dur{\~a}o and
               Peter Dolog},
  title     = {A Personalized Tag-Based Recommendation in Social Web Systems},
  booktitle   = {Proceedings of International Workshop on Adaptation and Personalization for Web 2.0},
  year      = {2009},
  ee        = {http://arxiv.org/abs/1203.0332},
  bibsource = {DBLP, http://dblp.uni-trier.de}
}
@article{DBLP:journals/isci/Yu12,
  author    = {Seok Jong Yu},
  title     = {The dynamic competitive recommendation algorithm in social
               network services},
  journal   = {Inf. Sci.},
  volume    = {187},
  year      = {2012},
  pages     = {1-14},
  ee        = {http://dx.doi.org/10.1016/j.ins.2011.10.020},
  bibsource = {DBLP, http://dblp.uni-trier.de}
}

@article{DBLP:journals/corr/abs-1303-0093,
author={Kazienko, P. and Musial, K. and Kajdanowicz, T.}, 
journal={Systems, Man and Cybernetics, Part A: Systems and Humans, IEEE Transactions on}, 
title={Multidimensional Social Network in the Social Recommender System}, 
year={2011}, 
volume={41}, 
number={4}, 
pages={746-759}, 
keywords={computational complexity;multimedia computing;recommender systems;social networking (online);Flickr;multidimensional social network;multimedia sharing system;online sharing systems;photo sharing system;semantic links;social links;social network structure complexity;social recommender system;Communities;Data mining;Humans;Multimedia communication;Recommender systems;Social network services;Multidimensional social network (MSN);Web 2.0;multi-layered social network;multimedia sharing system (MSS);recommender system;social network analysis}, 
doi={10.1109/TSMCA.2011.2132707}, 
ISSN={1083-4427},}

@inproceedings{DBLP:conf/iat/ChenCZHZ12,
  author    = {Jian Chen and
               Guanliang Chen and
               Hao Lan Zhang and
               Jin Huang and
               Gansen Zhao},
  title     = {Social Recommendation Based on Multi-relational Analysis},
  booktitle = {International Conference on Web Intelligence and Intelligent Agent Technology},
  year      = {2012},
  pages     = {471-477},
  ee        = {http://doi.ieeecomputersociety.org/10.1109/WI-IAT.2012.222},
  bibsource = {DBLP, http://dblp.uni-trier.de}
}

@inproceedings{Doerfel:2012:LPM:2365934.2365937,
 author = {Doerfel, Stephan and J\"{a}schke, Robert and Hotho, Andreas and Stumme, Gerd},
 title = {Leveraging publication metadata and social data into FolkRank for scientific publication recommendation},
 booktitle = {Proceedings of the 4th ACM RecSys workshop on Recommender systems and the social web},
 series = {RSWeb '12},
 year = {2012},
 isbn = {978-1-4503-1638-5},
 location = {Dublin, Ireland},
 pages = {9--16},
 numpages = {8},
 url = {http://doi.acm.org/10.1145/2365934.2365937},
 doi = {10.1145/2365934.2365937},
 acmid = {2365937},
 publisher = {ACM},
 address = {New York, NY, USA},
 keywords = {FolkRank, collaborative tagging, recommender},
} 

@inproceedings{Konstas_onsocial,
 author = {Konstas, Ioannis and Stathopoulos, Vassilios and Jose, Joemon M.},
 title = {On social networks and collaborative recommendation},
 booktitle = {Proceedings of the 32nd international ACM SIGIR conference on Research and development in information retrieval},
 series = {SIGIR '09},
 year = {2009},
 isbn = {978-1-60558-483-6},
 location = {Boston, MA, USA},
 pages = {195--202},
 numpages = {8},
 url = {http://doi.acm.org/10.1145/1571941.1571977},
 doi = {10.1145/1571941.1571977},
 acmid = {1571977},
 publisher = {ACM},
 address = {New York, NY, USA},
} 






@book{lewis2011network,
  title={Network science: Theory and applications},
  author={Lewis, T.G.},
  year={2011},
  publisher={Wiley}
}

@book{Newman:2010:NI:1809753,
 author = {Newman, Mark},
 title = {Networks: An Introduction},
 year = {2010},
 isbn = {0199206651, 9780199206650},
 publisher = {Oxford University Press, Inc.},
 address = {New York, NY, USA},
}

@article{aldrich2011recommender,
  title={Recommender Systems in Commercial Use},
  author={Aldrich, S.E.},
  journal={AI Magazine},
  volume={32},
  number={3},
  pages={28--34},
  year={2011}
}

@article{koren2011advances,
  title={Advances in collaborative filtering},
  author={Koren, Y. and Bell, R.},
  journal={Recommender Systems Handbook},
  pages={145--186},
  year={2011},
  publisher={Springer}
}

@article{desrosiers2011comprehensive,
  title={A comprehensive survey of neighborhood-based recommendation methods},
  author={Desrosiers, C. and Karypis, G.},
  journal={Recommender Systems Handbook},
  pages={107--144},
  year={2011},
  publisher={Springer}
}

@article{Adomavicius:2005:ICI:1055709.1055714,
 author = {Adomavicius, Gediminas and Sankaranarayanan, Ramesh and Sen, Shahana and Tuzhilin, Alexander},
 title = {Incorporating contextual information in recommender systems using a multidimensional approach},
 journal = {ACM Trans. Inf. Syst.},
 issue_date = {January 2005},
 volume = {23},
 number = {1},
 month = jan,
 year = {2005},
 issn = {1046-8188},
 pages = {103--145},
 numpages = {43},
 url = {http://doi.acm.org/10.1145/1055709.1055714},
 doi = {10.1145/1055709.1055714},
 acmid = {1055714},
 publisher = {ACM},
 address = {New York, NY, USA},
} 

@inproceedings{cantador20112nd,
  title={2nd workshop on information heterogeneity and fusion in recommender systems (hetrec 2011)},
  author={Cantador, I. and Brusilovsky, P. and Kuflik, T.},
  booktitle={Proceedings of the 5th ACM conference on Recommender systems, RecSys},
  year={2011}
}

@article{adomavicius2011context,
  title={Context-aware recommender systems},
  author={Adomavicius, G. and Tuzhilin, A.},
  journal={Recommender Systems Handbook},
  pages={217--253},
  year={2011},
  publisher={Springer}
}

@inproceedings{DBLP:conf/recsys/AdomaviciusBLHT12,
  author    = {Gediminas Adomavicius and
               Linas Baltrunas and
               Ernesto William De Luca and
               Tim Hussein and
               Alexander Tuzhilin},
  title     = {4th workshop on context-aware recommender systems (CARS
               2012)},
  booktitle = {RecSys},
  year      = {2012},
  ee        = {http://doi.acm.org/10.1145/2365952.2366041},
  bibsource = {DBLP, http://dblp.uni-trier.de}
}
%   crossref  = {DBLP:conf/recsys/2012},

@inproceedings{Kunegis:2009:LSG:1553374.1553447,
 author = {Kunegis, J{\'e}r\^{o}me and Lommatzsch, Andreas},
 title = {Learning spectral graph transformations for link prediction},
 booktitle = {Proceedings of the 26th Annual International Conference on Machine Learning},
 series = {ICML '09},
 year = {2009},
 isbn = {978-1-60558-516-1},
 location = {Montreal, Quebec, Canada},
 pages = {561--568},
 numpages = {8},
 url = {http://doi.acm.org/10.1145/1553374.1553447},
 doi = {10.1145/1553374.1553447},
 acmid = {1553447},
 publisher = {ACM},
 address = {New York, NY, USA},
} 

@inproceedings{benchettara2010supervised,
  title={A supervised machine learning link prediction approach for academic collaboration recommendation},
  author={Benchettara, N. and Kanawati, R. and Rouveirol, C.},
  booktitle={Proceedings of the fourth ACM conference on Recommender systems},
  pages={253--256},
  year={2010},
  organization={ACM}
}

@article{liben2007link,
  title={The link-prediction problem for social networks},
  author={Liben-Nowell, D. and Kleinberg, J.},
  journal={Journal of the American society for information science and technology},
  volume={58},
  number={7},
  pages={1019--1031},
  year={2007},
  publisher={Wiley Online Library}
}

@inproceedings{herlocker2000explaining,
  title={Explaining collaborative filtering recommendations},
  author={Jonathan L. Herlocker and Joseph A Konstan and John Riedl},
  booktitle={Proceedings of the 2000 ACM conference on Computer supported cooperative work},
  pages={241--250},
  year={2000},
  organization={ACM}
}

@inproceedings{zhang2008avoiding,
  title={Avoiding monotony: improving the diversity of recommendation lists},
  author={Zhang, M. and Hurley, N.},
  booktitle={Proceedings of the 2008 ACM conference on Recommender systems},
  pages={123--130},
  year={2008},
  organization={ACM}
}

@article{adomavicius2012improving,
  title={Improving aggregate recommendation diversity using ranking-based techniques},
  author={Adomavicius, G. and Kwon, Y.O.},
  journal={Knowledge and Data Engineering, IEEE Transactions on},
  volume={24},
  number={5},
  pages={896--911},
  year={2012},
  publisher={IEEE}
}

@article{adamic2003friends,
  title={Friends and neighbors on the web},
  author={Adamic, L.A. and Adar, E.},
  journal={Social networks},
  volume={25},
  number={3},
  pages={211--230},
  year={2003},
  publisher={Elsevier}
}

@book{jannach2010recommender,
  title={Recommender systems: an introduction},
  author={Jannach, D. and Zanker, M. and Felfernig, A. and Friedrich, G.},
  year={2010},
  publisher={Cambridge University Press}
}

@article{burke2011recommendation,
  title={Recommendation in the Social Web},
  author={Burke, R. and Gemmell, J. and Hotho, A. and J{\"a}schke, R.},
  journal={AI Magazine},
  volume={32},
  number={3},
  pages={46},
  year={2011}
}

@inproceedings{maclin1997empirical,
  title={An empirical evaluation of bagging and boosting},
  author={Maclin, R. and Opitz, D.},
  booktitle={PROCEEDINGS OF THE NATIONAL CONFERENCE ON ARTIFICIAL INTELLIGENCE},
  pages={546--551},
  year={1997},
}

@article{dietterich2000ensemble,
  title={Ensemble methods in machine learning},
  author={Dietterich, T.},
  journal={Multiple classifier systems},
  pages={1--15},
  year={2000},
  publisher={Springer}
}

@ARTICLE{Ting99issuesin,
    author = {Kai Ming Ting and Ian H. Witten},
    title = {Issues in Stacked Generalization},
    journal = {Journal of Artificial Intelligence Research},
    year = {1999},
    volume = {10},
    pages = {271--289}
}

@phdthesis{mcnee2006meeting,
  title={Meeting user information needs in recommender systems},
  author={McNee, S.M.},
  year={2006},
  school={University of Minnesota}
}

@article{burke2011matching,
  title={Matching Recommendation Technologies and Domains},
  author={Burke, Robin and Ramezani, Maryam},
  journal={Recommender Systems Handbook},
  pages={367--386},
  year={2011},
  publisher={Springer}
}

@inproceedings{burke2010evaluating,
  title={Evaluating the dynamic properties of recommendation algorithms},
  author={Burke, R.},
  booktitle={Proceedings of the fourth ACM conference on Recommender systems},
  pages={225--228},
  year={2010},
  organization={ACM}
}

@article{zhou2010solving,
  title={Solving the apparent diversity-accuracy dilemma of recommender systems},
  author={Zhou, T. and Kuscsik, Z. and Liu, J.G. and Medo, M. and Wakeling, J.R. and Zhang, Y.C.},
  journal={Proceedings of the National Academy of Sciences},
  volume={107},
  number={10},
  pages={4511--4515},
  year={2010},
  publisher={National Acad Sciences}
}


@article{sailer1979structural,
  title={Structural equivalence: Meaning and definition, computation and application},
  author={Sailer, L.D.},
  journal={Social Networks},
  volume={1},
  number={1},
  pages={73--90},
  year={1979},
  publisher={Elsevier}
}

@InProceedings{mihalkova:wsdm-wkshop11,
  author       = "Mihalkova, Lilyana and Moustafa, Walaa Eldin and Getoor, Lise",
  title        = "Learning to Predict Web Collaborations",
  booktitle    = "WSDM Workshop on User Modeling for Web Applications",
  year         = "2011",
}
@article{DBLP:journals/snam/DavisLC13,
  author    = {Darcy A. Davis and
               Ryan Lichtenwalter and
               Nitesh V. Chawla},
  title     = {Supervised methods for multi-relational link prediction},
  journal   = {Social Netw. Analys. Mining},
  volume    = {3},
  number    = {2},
  year      = {2013},
  pages     = {127-141},
  ee        = {http://dx.doi.org/10.1007/s13278-012-0068-6},
  bibsource = {DBLP, http://dblp.uni-trier.de}
}

@inproceedings{DBLP:conf/sigir/HongBAD12,
  author    = {Liangjie Hong and
               Ron Bekkerman and
               Joseph Adler and
               Brian D. Davison},
  title     = {Learning to rank social update streams},
  booktitle = {SIGIR},
  year      = {2012},
  pages     = {651-660},
  ee        = {http://doi.acm.org/10.1145/2348283.2348371},
  bibsource = {DBLP, http://dblp.uni-trier.de}
}
%  crossref  = {DBLP:conf/sigir/2012},

@inproceedings{McAuley:2013:HFH:2507157.2507163,
 author = {McAuley, Julian and Leskovec, Jure},
 title = {Hidden Factors and Hidden Topics: Understanding Rating Dimensions with Review Text},
 booktitle = {Proceedings of the 7th ACM Conference on Recommender Systems},
 series = {RecSys '13},
 year = {2013},
 isbn = {978-1-4503-2409-0},
 location = {Hong Kong, China},
 pages = {165--172},
 numpages = {8},
 url = {http://doi.acm.org/10.1145/2507157.2507163},
 doi = {10.1145/2507157.2507163},
 acmid = {2507163},
 publisher = {ACM},
 address = {New York, NY, USA},
 keywords = {recommender systems, topic models},
} 

@INPROCEEDINGS{BMWB06a,
  author = {Burke, R. and Mobasher, B. and Williams, C. and Bhaumik, R.},
  title = {Detecting Profile Injection Attacks in Collaborative Recommender
	Systems},
  booktitle = {IEEE Joint Conference on E-Commerce Technology and Enterprise Computing,
	E-Commerce and E-Services},
  year = {2006},
  address = {Palo Alto, CA},
  month = {June}
}

@INPROCEEDINGS{BMWB06b,
  author = {Burke, Robin and Mobasher, Bamshad and Williams, Chad and Bhaumik,
	Runa},
  title = {Classification Features for Attack Detection in Collaborative Recommender
	Systems},
  booktitle = {ACM SIGKDD Conference on Knowledge Discovery and Data Mining},
  year = {2006},
  address = {Philadelphia},
  month = {August},
  pages = {542--547}
}

@ARTICLE{mobasher200705,
  author = {Mobasher, B. and Burke, R. and Bhaumik, R. and Sandvig, J. J.},
  title = {Attacks and Remedies in Collaborative Recommendation},
  journal = {IEEE Intelligent Systems},
  year = {2007},
  volume = {22},
  pages = {56--63},
  number = {3}
}

@ARTICLE{mobasher2006model,
  author = {Mobasher, B. and Burke, R. and Sandvig, J.J.},
  title = {{Model-Based Collaborative Filtering as a Defense against Profile
	Injection Attacks}},
  journal = {National Conference on Artificial Intelligence},
  year = {2006},
  volume = {21},
  pages = {1388},
  number = {2},
  organization = {Menlo Park, CA; Cambridge, MA; London; AAAI Press; MIT Press; 1999}
}

@ARTICLE{WMB07,
  author = {Williams, C. and Mobasher, B. and Burke, R.},
  title = {Defending Recommender Systems: Detection of Profile Injection Attacks.},
  journal = {Journal of Service Oriented Computing and Applications},
  volume={1},
  number={3},
  pages={157--170},
  year = {2007}
}

@inproceedings{ramezani2008exploring,
  author = {Ramezani, M. and Sandvig, J.J. and Bhaumik, R. and Burke, R. and
	Mobasher, B.},
  title = {Exploring the Impact of Profile Injection Attacks in Social Tagging
	Systems},
  booktitle = {WebKDD Workshop on Web Mining and Web Usage Analysis},
  year = {2008}
}

@ARTICLE{MBBW07,
  author = {Bamshad Mobasher and Robin Burke and Runa Bhaumik and Chad Williams},
  title = {Towards Trustworthy Recommender Systems: An Analysis of Attack Models
	and Algorithm Robustness},
  journal = {ACM Transactions on Internet Technology},
  year = {2007},
  volume = {7},
  pages = {23},
  number = {4},
  file = {:C\:\\Articles\\140\\mbbw-acmtoit-07.pdf:PDF},
  owner = {jgemmell},
  timestamp = {2008.03.14}
}

@inproceedings{SMB07,
	Author = {J.J. Sandvig and B. Mobasher and R. Burke.},
	booktitle = {Proceedings of the 2007 ACM Conference on Recommender Systems},
	Title = {Robustness of Collaborative Recommendation Based On Association Rule Mining.},
	Year = {2007}}

@inproceedings{DBLP:conf/re/Castro-HerreraCM09,
  author    = {Carlos Castro-Herrera and
               Jane Cleland-Huang and
               Bamshad Mobasher},
  title     = {Enhancing Stakeholder Profiles to Improve Recommendations
               in Online Requirements Elicitation},
  booktitle = {Proceedings of the 17th IEEE International Requirements Engineering Conference},
  year      = {2009},
  pages     = {37-46},
  ee        = {http://doi.ieeecomputersociety.org/10.1109/RE.2009.20},
  bibsource = {DBLP, http://dblp.uni-trier.de}
}

@inproceedings{DBLP:conf/recsys/Castro-HerreraCM09,
  author    = {Carlos Castro-Herrera and
               Jane Cleland-Huang and
               Bamshad Mobasher},
  title     = {A recommender system for dynamically evolving online forums},
  booktitle = {Proceedings of the 3rd ACM Conference on Recommender Systems},
  year      = {2009},
  pages     = {213-216},
  ee        = {http://doi.acm.org/10.1145/1639714.1639751},
  bibsource = {DBLP, http://dblp.uni-trier.de}
}

@inproceedings{DBLP:conf/sac/Castro-HerreraDCM09,
  author    = {Carlos Castro-Herrera and
               Chuan Duan and
               Jane Cleland-Huang and
               Bamshad Mobasher},
  title     = {A recommender system for requirements elicitation in large-scale
               software projects},
  booktitle = {Proceedings of the 2009 ACM Symposium on Applied Computing},
  year      = {2009},
  pages     = {1419-1426},
  ee        = {http://doi.acm.org/10.1145/1529282.1529601},
  bibsource = {DBLP, http://dblp.uni-trier.de}
}

@inproceedings{DBLP:conf/re/Castro-HerreraDCM08,
  author    = {Carlos Castro-Herrera and
               Chuan Duan and
               Jane Cleland-Huang and
               Bamshad Mobasher},
  title     = {Using Data Mining and Recommender Systems to Facilitate
               Large-Scale, Open, and Inclusive Requirements Elicitation
               Processes},
  booktitle = {Proceedings of the 16th IEEE International Requirements Engineering Conference},
  year      = {2008},
  pages     = {165-168},
  ee        = {http://dx.doi.org/10.1109/RE.2008.47},
  bibsource = {DBLP, http://dblp.uni-trier.de}
}

@inproceedings{DBLP:conf/cikm/DuanCM08,
  author    = {Chuan Duan and
               Jane Cleland-Huang and
               Bamshad Mobasher},
  title     = {A consensus based approach to constrained clustering of
               software requirements},
  booktitle = {Proceedings of the 17th ACM Conference on Information and Knowledge Management},
  year      = {2008},
  pages     = {1073-1082},
  ee        = {http://doi.acm.org/10.1145/1458082.1458225},
  bibsource = {DBLP, http://dblp.uni-trier.de}
}

@inproceedings{DBLP:conf/icse/DumitruGHCMCM11,
  author    = {Horatiu Dumitru and
               Marek Gibiec and
               Negar Hariri and
               Jane Cleland-Huang and
               Bamshad Mobasher and
               Carlos Castro-Herrera and
               Mehdi Mirakhorli},
  title     = {On-demand feature recommendations derived from mining public
               product descriptions},
  booktitle = {Proceedings of the 33rd International Conference on Software Engineering},
  year      = {2011},
  pages     = {181-190},
  ee        = {http://doi.acm.org/10.1145/1985793.1985819},
  bibsource = {DBLP, http://dblp.uni-trier.de}
}

@article{DBLP:journals/aim/MobasherC11,
  author    = {Bamshad Mobasher and
               Jane Cleland-Huang},
  title     = {Recommender Systems in Requirements Engineering},
  journal   = {AI Magazine},
  volume    = {32},
  number    = {3},
  year      = {2011},
  pages     = {81-89},
  ee        = {http://www.aaai.org/ojs/index.php/aimagazine/article/view/2366},
  bibsource = {DBLP, http://dblp.uni-trier.de}
}

@inproceedings{Burke:2011:EDH:2039320.2039327,
 author = {Burke, Robin and Zheng, Yong and Riley, Scott},
 title = {Experience Discovery: Hybrid Recommendation of Student Activities Using Social Network Data},
 booktitle = {Proceedings of the 2Nd International Workshop on Information Heterogeneity and Fusion in Recommender Systems},
 series = {HetRec '11},
 year = {2011},
 isbn = {978-1-4503-1027-7},
 location = {Chicago, Illinois},
 pages = {49--52},
 numpages = {4},
 url = {http://doi.acm.org/10.1145/2039320.2039327},
 doi = {10.1145/2039320.2039327},
 acmid = {2039327},
 publisher = {ACM},
 address = {New York, NY, USA},
 keywords = {hybrid recommenders, social networks},
} 

@article{util,
 title={Designing utility-based recommender systems for e-commerce: Evaluation of preference-elicitation   methods},
  author={Huang, Shiu-Li},
  journal={Electronic Commerce Research and Applications},
  volume={10},
  number={4},
  pages={398--407},
  year={2011},
  publisher={Elsevier}
}

@inproceedings{dwork2012fairness,
  title={Fairness through awareness},
  author={Dwork, Cynthia and Hardt, Moritz and Pitassi, Toniann and Reingold, Omer and Zemel, Richard},
  booktitle={Proceedings of the 3rd Innovations in Theoretical Computer Science Conference},
  pages={214--226},
  year={2012},
  organization={ACM}
}
@article{price,
  title={Price cycles in online advertising auctions},
  author={Zhang, Xiaoquan and Feng, Juan},
  journal={ICIS 2005 Proceedings},
  pages={61},
  year={2005}
}

@inproceedings{itemRec,
  title={Item-based collaborative filtering recommendation algorithms},
  author={Sarwar, Badrul and Karypis, George and Konstan, Joseph and Riedl, John},
  booktitle={Proceedings of the 10th international conference on World Wide Web},
  pages={285--295},
  year={2001},
  organization={ACM}
}
@article{cfEvaluate,
  title={Evaluating collaborative filtering recommender systems},
  author={Herlocker, Jonathan L and Konstan, Joseph A and Terveen, Loren G and Riedl, John T},
  journal={ACM Transactions on Information Systems (TOIS)},
  volume={22},
  number={1},
  pages={5--53},
  year={2004},
  publisher={ACM}
}
@inproceedings{persolizedPromotion,
  title={E-commerce Recommendation with Personalized Promotion},
  author={Zhao, Qi and Zhang, Yi and Friedman, Daniel and Tan, Fangfang},
  booktitle={Proceedings of the 9th ACM Conference on Recommender Systems},
  pages={219--226},
  year={2015},
  organization={ACM}
}
@inproceedings{moveRecProfitMax,
  title={Movie recommender system for profit maximization},
  author={Azaria, Amos and Hassidim, Avinatan and Kraus, Sarit and Eshkol, Adi and Weintraub, Ofer and Netanely, Irit},
  booktitle={Proceedings of the 7th ACM conference on Recommender systems},
  pages={121--128},
  year={2013},
  organization={ACM}
}
@book{targetedAdvertising,
  title={Introduction to e-commerce},
  author={Turban, Efraim and King, David and Wang, Jian},
  year={2003},
  publisher={Prentice Hall Upper Saddle River, New Jersey}
}
@incollection{diversitySmyth,
  title={Similarity vs. diversity},
  author={Smyth, Barry and McClave, Paul},
  booktitle={Case-Based Reasoning Research and Development},
  pages={347--361},
  year={2001},
  publisher={Springer}
}
@incollection{zankerconstraint,
  title={Development of a collaborative and constraint-based web configuration system for personalized bundling of products and services},
  author={Zanker, Markus and Aschinger, Markus and Jessenitschnig, Markus},
  booktitle={Web Information Systems Engineering--WISE 2007},
  pages={273--284},
  year={2007},
  publisher={Springer}
}
@incollection{felfernigconstraint,
  title={Constraint-Based Recommender Systems},
  author={Felfernig, Alexander and Friedrich, Gerhard and Jannach, Dietmar and Zanker, Markus},
  booktitle={Recommender Systems Handbook},
  pages={161--190},
  year={2015},
  publisher={Springer}
}
@inproceedings{reciprocal,
  title={RECON: a reciprocal recommender for online dating},
  author={Pizzato, Luiz and Rej, Tomek and Chung, Thomas and Koprinska, Irena and Kay, Judy},
  booktitle={Proceedings of the fourth ACM conference on Recommender systems},
  pages={207--214},
  year={2010},
  organization={ACM}
}
@inproceedings{optimalbiding,
  title={Optimal real-time bidding for display advertising},
  author={Zhang, Weinan and Yuan, Shuai and Wang, Jun},
  booktitle={Proceedings of the 20th ACM SIGKDD international conference on Knowledge discovery and data mining},
  pages={1077--1086},
  year={2014},
  organization={ACM}
}
@article{targetadvertisingbiding,
  title={The targeting of advertising},
  author={Iyer, Ganesh and Soberman, David and Villas-Boas, J Miguel},
  journal={Marketing Science},
  volume={24},
  number={3},
  pages={461--476},
  year={2005},
  publisher={INFORMS}
}
@inproceedings{reciprocaldating,
  title={Reciprocal Recommendation System for Online Dating},
  author={Xia, Peng and Liu, Benyuan and Sun, Yizhou and Chen, Cindy},
  booktitle={Proceedings of the 2015 IEEE/ACM International Conference on Advances in Social Networks Analysis and Mining 2015},
  pages={234--241},
  year={2015},
  organization={ACM}
}
@inproceedings{moplinkedIn,
  title={Multiple objective optimization in recommender systems},
  author={Rodriguez, Mario and Posse, Christian and Zhang, Ethan},
  booktitle={Proceedings of the sixth ACM conference on Recommender systems},
  pages={11--18},
  year={2012},
  organization={ACM}
}
@misc{yuan2012internet,
      title={Internet Advertising: An Interplay among Advertisers, Online Publishers, Ad Exchanges and Web Users}, 
      author={Shuai Yuan and Ahmad Zainal Abidin and Marc Sloan and Jun Wang},
      year={2012},
      eprint={1206.1754},
      archivePrefix={arXiv},
      primaryClass={cs.IR}
}

@article{optimalmatchingKalyanasundaram,
  title={An optimal deterministic algorithm for online b-matching},
  author={Kalyanasundaram, Bala and Pruhs, Kirk R},
  journal={Theoretical Computer Science},
  volume={233},
  number={1},
  pages={319--325},
  year={2000},
  publisher={Elsevier}
}
@inproceedings{diversityziegler,
  title={Improving recommendation lists through topic diversification},
  author={Ziegler, Cai-Nicolas and McNee, Sean M and Konstan, Joseph A and Lausen, Georg},
  booktitle={Proceedings of the 14th international conference on World Wide Web},
  pages={22--32},
  year={2005},
  organization={ACM}
}
@article{noveltydiversitycastel,
  title={Novelty and diversity metrics for recommender systems: choice, discovery and relevance},
  author={Castells, Pablo and Vargas, Sa{\'u}l and Wang, Jun},
  year={2011}
}
@inproceedings{noveltydiversityvargas,
  title={Rank and relevance in novelty and diversity metrics for recommender systems},
  author={Vargas, Sa{\'u}l and Castells, Pablo},
  booktitle={Proceedings of the fifth ACM conference on Recommender systems},
  pages={109--116},
  year={2011},
  organization={ACM}
}
@article{movielens,
  title={The MovieLens Datasets: History and Context},
  author={Harper, F Maxwell and Konstan, Joseph A},
  journal={ACM Transactions on Interactive Intelligent Systems (TiiS)},
  volume={5},
  number={4},
  pages={19},
  year={2015},
  publisher={ACM}
}
@inproceedings{burkeevaluation,
  title={Evaluating the dynamic properties of recommendation algorithms},
  author={Burke, Robin},
  booktitle={Proceedings of the fourth ACM conference on Recommender systems},
  pages={225--228},
  year={2010},
  organization={ACM}
}
@article{longtailnichesriche,
  title={From niches to riches: Anatomy of the long tail},
  author={Brynjolfsson, Erik and Hu, Yu Jeffrey and Smith, Michael D},
  journal={Sloan Management Review},
  volume={47},
  number={4},
  pages={67--71},
  year={2006}
}
@inproceedings{longtailrecsys,
  title={The long tail of recommender systems and how to leverage it},
  author={Park, Yoon-Joo and Tuzhilin, Alexander},
  booktitle={Proceedings of the 2008 ACM conference on Recommender systems},
  pages={11--18},
  year={2008},
  organization={ACM}
}

@article{gupta2006modeling,
  title={Modeling customer lifetime value},
  author={Gupta, Sunil and Hanssens, Dominique and Hardie, Bruce and Kahn, Wiliam and Kumar, V and Lin, Nathaniel and Ravishanker, Nalini and Sriram, S},
  journal={Journal of service research},
  volume={9},
  number={2},
  pages={139--155},
  year={2006},
  publisher={SAGE Publications}
}

@inproceedings{lathia2010temporal,
  title={Temporal diversity in recommender systems},
  author={Lathia, Neal and Hailes, Stephen and Capra, Licia and Amatriain, Xavier},
  booktitle={Proceedings of the 33rd international ACM SIGIR conference on Research and development in information retrieval},
  pages={210--217},
  year={2010},
  organization={ACM}
}

@article{albers1999line,
  title={On-line algorithms},
  author={Albers, Susanne and Leonardi, Stefano},
  journal={ACM Computing Surveys (CSUR)},
  volume={31},
  number={3es},
  pages={4},
  year={1999},
  publisher={ACM}
}

@book{pariser2011filter,
  title={The filter bubble: How the new personalized web is changing what we read and how we think},
  author={Pariser, Eli},
  year={2011},
  publisher={Penguin}
}
@incollection{masthoff2011group,
  title={Group recommender systems: Combining individual models},
  author={Masthoff, Judith},
  booktitle={Recommender systems handbook},
  pages={677--702},
  year={2011},
  publisher={Springer}
}
@article{healthrecsys,
  title={Health recommender systems: concepts, requirements, technical basics and challenges},
  author={Wiesner, Martin and Pfeifer, Daniel},
  journal={International journal of environmental research and public health},
  volume={11},
  number={3},
  pages={2580--2607},
  year={2014},
  publisher={Multidisciplinary Digital Publishing Institute}
}

@inproceedings{lin2011motivate,
  title={Motivate: Towards context-aware recommendation mobile system for healthy living},
  author={Lin, Yuzhong and Jessurun, Joran and De Vries, Bauke and Timmermans, Harry},
  booktitle={Pervasive Computing Technologies for Healthcare (PervasiveHealth), 2011 5th International Conference on},
  pages={250--253},
  year={2011},
  organization={IEEE}
}

@incollection{ponce2015quefaire,
  title={QueFaire: context-aware in-person social activity recommendation system for active aging},
  author={Ponce, Victor and Deschamps, Jean-Pierre and Giroux, Louis-Philippe and Salehi, Farzad and Abdulrazak, Bessam},
  booktitle={Inclusive Smart Cities and e-Health},
  pages={64--75},
  year={2015},
  publisher={Springer}
}

@inproceedings{jannach2016recommendations,
  title={Recommendations with a Purpose},
  author={Jannach, Dietmar and Adomavicius, Gediminas},
  booktitle={Proceedings of the 10th ACM Conference on Recommender Systems},
  pages={7--10},
  year={2016},
  organization={ACM}
}
@inproceedings{soappaper,
  title={Towards Multi-Stakeholder Utility Evaluation of Recommender Systems},
  author={Burke, Robin and Abdollahpouri, Himan and Mobasher,Bamshad and Gupta, Trinadh}, booktitle={Proceedings of the International Workshop on Surprise, Opposition, and Obstruction in Adaptive and Personalized Systems (SOAP 2016)},
  year={2016},
  organization={ACM}
}

@article{gibson2015digital,
  title={Digital badges in education},
  author={Gibson, David and Ostashewski, Nathaniel and Flintoff, Kim and Grant, Sheryl and Knight, Erin},
  journal={Education and Information Technologies},
  volume={20},
  number={2},
  pages={403--410},
  year={2015},
  publisher={Springer}
}

@inproceedings{vahedian2016meta,
  title={Meta-path selection for extended multi-relational matrix factorization},
  author={Vahedian, Fatemeh and Burke, Robin and Mobasher, Bamshad},
  booktitle={The 29th International {FLAIRS} Conference},
  year={2016}
}

@inproceedings{vahedian2016weighted,
  title={Weighted Random Walks for Meta-Path Expansion in Heterogeneous Networks},
  author={Vahedian, Fatemeh and Burke, Robin and Mobasher, Bamshad},
  booktitle={Poster Proceedings of the 10th ACM Conference on Recommender Systems},
  year={2016}
}

@inproceedings{burke2014hybrid,
  title={Hybrid recommendation in heterogeneous networks},
  author={Burke, Robin and Vahedian, Fatemeh and Mobasher, Bamshad},
  booktitle={International Conference on User Modeling, Adaptation, and Personalization},
  pages={49--60},
  year={2014},
  organization={Springer}
}

@inproceedings{burke2013social,
  title={Social Web Recommendation using Metapaths.},
  author={Burke, Robin D and Vahedian, Fatemeh},
  booktitle={Workshop on Recommender Systems for the Social Web at RecSys 2013},
  year={2013}
}

@inproceedings{vahedian2014predicting,
  title={Predicting Component Utilities for Linear-Weighted Hybrid Recommendation.},
  author={Vahedian, Fatemeh and Burke, Robin D},
  booktitle={Workshop on Recommender Systems for the Social Web at RecySys 2014},
  year={2014}
}

@article{vahedian_multi-relational,
	title = {Multi-relational {Recommendation} in {Heterogeneous} {Networks}},
	volume = {11}, number={3}, pages={34 pages},
	journal = {ACM Transactions on the Web},
	author = {Vahedian, Fatemeh and Burke, Robin and Mobasher, Bamshad},
	year={2017}
}

@book{evans_platform_2011,
	title = {Platform economics: {Essays} on multi-sided businesses},
	url = {http://ssrn.com/abstract=1974020},
	publisher = {Competition Policy International},
	author = {Evans, David and Schmalensee, Richard and Noel, Michael and Chang, Howard and Garcia-Swartz, Daniel},
	year = {2011}
}

@book{evans_matchmakers:_2016,
	title = {Matchmakers: {The} {New} {Economics} of {Multisided} {Platforms}},
	publisher = {Harvard Business Review Press},
	author = {Evans, David S. and Schmalensee, Richard},
	year = {2016}
}

@article{rochet2003platform,
  title={Platform competition in two-sided markets},
  author={Rochet, Jean-Charles and Tirole, Jean},
  journal={Journal of the European Economic Association},
  volume={1},
  number={4},
  pages={990--1029},
  year={2003},
  publisher={Wiley Online Library}
}

@inproceedings{lee_fairness-aware_2014,
	title = {Fairness-{Aware} {Loan} {Recommendation} for {Microfinance} {Services}},
	language = {en},
	urldate = {2016-07-07},
	publisher = {ACM Press},
	author = {Lee, Eric L. and Lou, Jing-Kai and Chen, Wei-Ming and Chen, Yen-Chi and Lin, Shou-De and Chiang, Yen-Sheng and Chen, Kuan-Ta},
	year = {2014},
	pages = {1--4}
}

@inproceedings{mcauley2013amateurs,
  title={From amateurs to connoisseurs: modeling the evolution of user expertise through online reviews},
  author={McAuley, Julian John and Leskovec, Jure},
  booktitle={Proceedings of the 22nd international conference on World Wide Web},
  pages={897--908},
  year={2013},
  organization={ACM}
}

@inproceedings{eskandanianuser_2016,
  title={User Segmentation for Controlling Recommendation Diversity},
  author={Eskandanian, Farzad and Mobasher, Bamshad and Burke, Robin},
  booktitle={Poster Proceedings of the 10th ACM Conference on Recommender Systems}
}

@article{jiang_optimization_2012,
	title = {Optimization of online promotion: a profit-maximizing model integrating price discount and product recommendation},
	volume = {11},
	number = {05},
	journal = {International Journal of Information Technology \& Decision Making},
	author = {Jiang, Yuanchun and Liu, Yezheng},
	year = {2012},
	pages = {961--982}
}


@inproceedings{agarwal_click_2011,
	address = {New York, NY, USA},
	series = {{KDD} '11},
	title = {Click {Shaping} to {Optimize} {Multiple} {Objectives}},
	booktitle = {Proceedings of the 17th {ACM} {SIGKDD} {International} {Conference} on {Knowledge} {Discovery} and {Data} {Mining}},
	publisher = {ACM},
	author = {Agarwal, Deepak and Chen, Bee-Chung and Elango, Pradheep and Wang, Xuanhui},
	year = {2011},
	keywords = {click shaping, constrained optimization, multi-objective},
	pages = {132--140}
}

@inproceedings{agarwal_personalized_2012,
	address = {New York, NY, USA},
	series = {{SIGIR} '12},
	title = {Personalized {Click} {Shaping} {Through} {Lagrangian} {Duality} for {Online} {Recommendation}},
	booktitle = {Proceedings of the 35th {International} {ACM} {SIGIR} {Conference} on {Research} and {Development} in {Information} {Retrieval}},
	publisher = {ACM},
	author = {Agarwal, Deepak and Chen, Bee-Chung and Elango, Pradheep and Wang, Xuanhui},
	year = {2012},
	keywords = {click shaping, dual plan, personalization},
	pages = {485--494}
}


@inproceedings{svore_learning_2011,
	address = {New York, NY, USA},
	series = {{WWW} '11},
	title = {Learning to {Rank} with {Multiple} {Objective} {Functions}},
	booktitle = {Proceedings of the 20th {International} {Conference} on {World} {Wide} {Web}},
	publisher = {ACM},
	author = {Svore, Krysta M. and Volkovs, Maksims N. and Burges, Christopher J.C.},
	year = {2011},
	keywords = {learning to rank, relevance measures, web search},
	pages = {367--376}
}

@inproceedings{rodriguez_multiple_2012,
	title = {Multiple objective optimization in recommender systems},
	booktitle = {Proceedings of the sixth {ACM} conference on {Recommender} systems},
	publisher = {ACM},
	author = {Rodriguez, Mario and Posse, Christian and Zhang, Ethan},
	year = {2012},
	pages = {11--18}
}

@inproceedings{jambor_optimizing_2010,
	address = {New York, NY, USA},
	series = {{RecSys} '10},
	title = {Optimizing {Multiple} {Objectives} in {Collaborative} {Filtering}},
	booktitle = {Proceedings of the {Fourth} {ACM} {Conference} on {Recommender} {Systems}},
	publisher = {ACM},
	author = {Jambor, Tamas and Wang, Jun},
	year = {2010},
	keywords = {collaborative filtering, long tail, multiple objectives, personalization, popularity, recommender systems, stock management},
	pages = {55--62}
}

@article{mehta2007adwords,
  title={Adwords and generalized online matching},
  author={Mehta, Aranyak and Saberi, Amin and Vazirani, Umesh and Vazirani, Vijay},
  journal={Journal of the ACM},
  volume={54},
  number={5},
  pages={22},
  year={2007},
  publisher={ACM}
}

@inproceedings{yuan2013real,
  title={Real-time bidding for online advertising: measurement and analysis},
  author={Yuan, Shuai and Wang, Jun and Zhao, Xiaoxue},
  booktitle={Proceedings of the Seventh International Workshop on Data Mining for Online Advertising},
  pages={3},
  year={2013},
  organization={ACM}
}

@inproceedings{plale2013hathitrust,
  title={HathiTrust research center: computational access for digital humanities and beyond},
  author={Plale, Beth and McDonald, Robert and Sun, Yiming and Kouper, Inna and Cobine, Ryan and Downie, J Stephen and Sandore Namachchivaya, Beth and Unsworth, John},
  booktitle={Proceedings of the 13th ACM/IEEE-CS Joint Conference on Digital Libraries},
  pages={395--396},
  year={2013},
  organization={ACM}
}

@article{edelman2007internet,
  title={Internet advertising and the generalized second-price auction: Selling billions of dollars worth of keywords},
  author={Edelman, Benjamin and Ostrovsky, Michael and Schwarz, Michael},
  journal={The American economic review},
  volume={97},
  number={1},
  pages={242--259},
  year={2007},
  publisher={American Economic Association}
}

@Article{Campos2014,
author="Campos, Pedro G.
and D{\'i}ez, Fernando
and Cantador, Iv{\'a}n",
title="Time-aware recommender systems: a comprehensive survey and analysis of existing evaluation protocols",
journal="User Modeling and User-Adapted Interaction",
year="2014",
volume="24",
number="1",
pages="67--119",
issn="1573-1391",
}


@book{aggarwal_recommender_2016,
	title = {Recommender {Systems}: {The} {Textbook}},
	publisher = {Springer},
	author = {Aggarwal, Charu},
	year = {2016}
}


@inproceedings{burke_educational_2016,
	address = {Omaha},
	title = {Educational {Recommendation} with {Multiple} {Stakeholders}},
	booktitle = {Third {International} {Workshop} on {Educational} {Recommender} {Systems}},
	author = {Burke, Robin and Abdollahpouri, Himan},
	year = {2016}
}

@inproceedings{lopes2010collaboration,
  title={Collaboration recommendation on academic social networks},
  author={Lopes, Giseli Rabello and Moro, Mirella M and Wives, Leandro Krug and De Oliveira, Jos{\'e} Palazzo Moreira},
  booktitle={International Conference on Conceptual Modeling},
  pages={190--199},
  year={2010},
  organization={Springer}
}

@INPROCEEDINGS{Tang:08KDD,
    AUTHOR = "Jie Tang and Jing Zhang and Limin Yao and Juanzi Li and Li Zhang and Zhong Su",
    TITLE = "ArnetMiner: Extraction and Mining of Academic Social Networks",
    pages = "990-998",
    YEAR = {2008},
    BOOKTITLE = "KDD'08",
}

@inproceedings{tang2012cross,
  title={Cross-domain collaboration recommendation},
  author={Tang, Jie and Wu, Sen and Sun, Jimeng and Su, Hang},
  booktitle={Proceedings of the 18th ACM SIGKDD international conference on Knowledge discovery and data mining},
  pages={1285--1293},
  year={2012},
  organization={ACM}
}

@inproceedings{santos2010exploiting,
  title={Exploiting query reformulations for web search result diversification},
  author={Santos, Rodrygo LT and Macdonald, Craig and Ounis, Iadh},
  booktitle={Proceedings of the 19th international conference on World wide web},
  pages={881--890},
  year={2010},
  organization={ACM}
}


@book{barron2014digital,
  title={The Digital Youth Network: Cultivating Digital Media Citizenship in Urban Communities},
  author={Barron, Brigid and Gomez, Kimberley and Martin, Caitlin K and Pinkard, Nichole},
  year={2014},
  publisher={MIT Press}
}

@article{datta2015automated,
  title={Automated experiments on ad privacy settings},
  author={Datta, Amit and Tschantz, Michael Carl and Datta, Anupam},
  journal={Proceedings on Privacy Enhancing Technologies},
  volume={2015},
  number={1},
  pages={92--112},
  year={2015}
}


@article{bozdag_bias_2013,
	title = {Bias in algorithmic filtering and personalization},
	volume = {15},
	issn = {1388-1957, 1572-8439},
	url = {http://link.springer.com/10.1007/s10676-013-9321-6},
	doi = {10.1007/s10676-013-9321-6},
	language = {en},
	number = {3},
	urldate = {2017-04-29},
	journal = {Ethics and Information Technology},
	author = {Bozdag, Engin},
	month = sep,
	year = {2013},
	pages = {209--227}
}

@inproceedings{zemel2013learning,
  title={Learning fair representations},
  author={Zemel, Rich and Wu, Yu and Swersky, Kevin and Pitassi, Toni and Dwork, Cynthia},
  booktitle={Proceedings of the 30th International Conference on Machine Learning (ICML-13)},
  pages={325--333},
  year={2013}
}

@article{kamishima2012fairness,
  title={Fairness-aware classifier with prejudice remover regularizer},
  author={Kamishima, Toshihiro and Akaho, Shotaro and Asoh, Hideki and Sakuma, Jun},
  journal={Machine Learning and Knowledge Discovery in Databases},
  pages={35--50},
  year={2012},
  publisher={Springer}
}

@inproceedings{kamiran2010discrimination,
  title={Discrimination aware decision tree learning},
  author={Kamiran, Faisal and Calders, Toon and Pechenizkiy, Mykola},
  booktitle={Data Mining (ICDM), 2010 IEEE 10th International Conference on},
  pages={869--874},
  year={2010},
  organization={IEEE}
}

@inproceedings{akoglu_valuepick:_2010,
	title = {Valuepick: {Towards} a value-oriented dual-goal recommender system},
	booktitle = {2010 {IEEE} {International} {Conference} on {Data} {Mining} {Workshops}},
	publisher = {IEEE},
	author = {Akoglu, Leman and Faloutsos, Christos},
	year = {2010},
	keywords = {Recommender system, System utility},
	pages = {1151--1158}
}

@article{zhang2017anti,
  title={Anti-discrimination learning: a causal modeling-based framework},
  author={Zhang, Lu and Wu, Xintao},
  journal={International Journal of Data Science and Analytics},
  pages={1--16},
  year={2017},
  publisher={Springer}
}

@inproceedings{abdollahpouri_recommender_2017,
	address = {Bratislava, Slovakia},
	title = {Recommender {Systems} as {Multistakeholder} {Environments}},
	booktitle = {Proceedings of the 25th {Conference} on {User} {Modeling}, {Adaptation} and {Personalization} ({UMAP}'17)},
	author = {Abdollahpouri, Himan and Burke, Robin and Mobasher, Bamshad},
	year = {2017},
	pages = {347--348}
}

@inproceedings{lee2014fairness,
  title={Fairness-Aware Loan Recommendation for Microfinance Services},
  author={Lee, Eric L and Lou, Jing-Kai and Chen, Wei-Ming and Chen, Yen-Chi and Lin, Shou-De and Chiang, Yen-Sheng and Chen, Kuan-Ta},
  booktitle={Proceedings of the 2014 International Conference on Social Computing},
  pages={3},
  year={2014},
  organization={ACM}
}

@article{friedman_pathwise_2007,
	title = {Pathwise coordinate optimization},
	volume = {1},
	issn = {1932-6157},
	url = {http://projecteuclid.org/euclid.aoas/1196438020},
	doi = {10.1214/07-AOAS131},
	language = {en},
	number = {2},
	urldate = {2017-06-16},
	journal = {The Annals of Applied Statistics},
	author = {Friedman, Jerome and Hastie, Trevor and Höfling, Holger and Tibshirani, Robert},
	month = dec,
	year = {2007},
	pages = {302--332}
}

@inproceedings{ning2011slim,
  title={Slim: Sparse linear methods for top-n recommender systems},
  author={Ning, Xia and Karypis, George},
  booktitle={11th {IEEE} International Conference on Data Mining ({ICDM})},
  pages={497--506},
  year={2011},
  organization={IEEE}
}

@inproceedings{zheng2014cslim,
  title={{CSLIM}: Contextual {SLIM} recommendation algorithms},
  author={Zheng, Yong and Mobasher, Bamshad and Burke, Robin},
  booktitle={Proceedings of the 8th ACM Conference on Recommender Systems},
  pages={301--304},
  year={2014},
  organization={ACM}
}

@inproceedings{pedreshi2008discrimination,
  title={Discrimination-aware data mining},
  author={Pedreshi, Dino and Ruggieri, Salvatore and Turini, Franco},
  booktitle={Proceedings of the 14th ACM SIGKDD international conference on Knowledge discovery and data mining},
  pages={560--568},
  year={2008},
  organization={ACM}
}

@article{DBLP:journals/corr/YaoH17,
  author    = {Sirui Yao and
               Bert Huang},
  title     = {Beyond Parity: Fairness Objectives for Collaborative Filtering},
  journal   = {CoRR},
  volume    = {abs/1705.08804},
  year      = {2017},
  url       = {http://arxiv.org/abs/1705.08804},
  timestamp = {Wed, 07 Jun 2017 14:40:19 +0200},
  biburl    = {http://dblp.uni-trier.de/rec/bib/journals/corr/YaoH17},
  bibsource = {dblp computer science bibliography, http://dblp.org}
}

@inproceedings{guo2015librec,
  title={LibRec: A Java Library for Recommender Systems.},
  author={Guo, Guibing and Zhang, Jie and Sun, Zhu and Yorke-Smith, Neil},
  booktitle={UMAP Workshops},
  year={2015}
}

@inproceedings{burke_multisided_2017,
	address = {Halifax, Nova Scotia},
	title = {Multisided {Fairness} for {Recommendation}},
	booktitle = {Workshop on {Fairness}, {Accountability} and {Transparency} in {Machine} {Learning} ({FATML})},
	author = {Robin Burke},
	year = {2017},
	url = {https://arxiv.org/abs/1707.00093},
	numpages = {5}
}

@inproceedings{yao_huang_fatml-2017,
	address = {Halifax, Nova Scotia},
	title = {New Fairness Metrics for
Recommendation that Embrace Differences},
	booktitle = {Workshop on {Fairness}, {Accountability} and {Transparency} in {Machine} {Learning} ({FATML})},
	author = {Sirui Yao and Bert Huang},
	year = {2017},
	pages = {5 pages}
}


@inproceedings{kamisha-akaho-fatrec-2017,
	address = {Como, Italy},
	title = {Considerations on Recommendation
Independence for a Find-Good-Items Task},
	booktitle = {Workshop on {Responsible} {Recommendation} ({FATRec})},
	author = {{Kamishima, Toshihiro}, {Akaho, Shotaro}},
	year = {2017},
	pages = {5 pages}
}

@inproceedings{DBLP:conf/recsys/KamishimaAAS14,
  author    = {Toshihiro Kamishima and
               Shotaro Akaho and
               Hideki Asoh and
               Jun Sakuma},
  title     = {Correcting Popularity Bias by Enhancing Recommendation Neutrality},
  booktitle = {Poster Proceedings of the 8th {ACM} Conference on Recommender Systems,
               RecSys 2014, Foster City, Silicon Valley, CA, USA, October 6-10, 2014},
  year      = {2014},
  url       = {http://ceur-ws.org/Vol-1247/recsys14_poster10.pdf},
  timestamp = {Mon, 30 May 2016 16:28:37 +0200},
  biburl    = {http://dblp.uni-trier.de/rec/bib/conf/recsys/KamishimaAAS14},
  bibsource = {dblp computer science bibliography, http://dblp.org}
}

@book{sunstein2009republic,
  title={Republic. com 2.0},
  author={Sunstein, Cass R},
  year={2009},
  publisher={Princeton University Press}
}

@article{muchnik2013social,
  title={Social influence bias: A randomized experiment},
  author={Muchnik, Lev and Aral, Sinan and Taylor, Sean J},
  journal={Science},
  volume={341},
  number={6146},
  pages={647--651},
  year={2013},
  publisher={American Association for the Advancement of Science}
}

@book{arrow2010handbook,
  title={Handbook of social choice and welfare},
  author={Arrow, Kenneth J and Sen, Amartya and Suzumura, Kotaro},
  volume={2},
  year={2010},
  publisher={Elsevier}
}

@book{moulin2004fair,
  title={Fair division and collective welfare},
  author={Moulin, Herv{\'e}},
  year={2004},
  publisher={MIT press}
}

@article{roth1992two,
  title={Two-sided matching},
  author={Roth, Alvin E and Sotomayor, Marilda},
  journal={Handbook of game theory with economic applications},
  volume={1},
  pages={485--541},
  year={1992},
  publisher={Elsevier}
}

@article{nguyen2017multi,
  title={A Multi-Objective Learning to re-Rank Approach to Optimize Online Marketplaces for Multiple Stakeholders},
  author={Nguyen, Phong and Dines, John and Krasnodebski, Jan},
  journal={arXiv preprint arXiv:1708.00651},
  year={2017}
}

@inproceedings{abdollahpouri2017controlling,
  title={Controlling Popularity Bias in Learning to Rank Recommendation},
  author={Abdollahpouri, Himan and Burke, Robin and Mobasher, Bamshad},
  booktitle={Proceedings of the 11th ACM conference on Recommender systems},
  year={2017}
}

@inproceedings{burke2017balanced,
  title={Balanced Neighborhoods for Fairness-aware Collaborative Recommendation},
  author={Burke, Robin and Sonboli, Nasim and Mansoury, Masoud and Ordo{\~n}ez-Gauger, Aldo},
  booktitle={Workshop on Responsible Recommendation (FATRec)},
  year={2017}
}

@inproceedings{jahrer2012collaborative,
  title={Collaborative Filtering Ensemble.},
  author={Jahrer, Michael and T{\"o}scher, Andreas},
  booktitle={KDD Cup},
  pages={61--74},
  year={2012}
}
@inproceedings{takacs2012alternating,
  title={Alternating least squares for personalized ranking},
  author={Tak{\'a}cs, G{\'a}bor and Tikk, Domonkos},
  booktitle={Proceedings of the sixth ACM conference on Recommender systems},
  pages={83--90},
  year={2012},
  organization={ACM}
}
@inproceedings{wasilewski2016incorporating,
  title={Incorporating Diversity in a Learning to Rank Recommender System.},
  author={Wasilewski, Jacek and Hurley, Neil},
  booktitle={FLAIRS Conference},
  pages={572--578},
  year={2016}
}

@article{bateni2016fair,
  title={Fair Resource Allocation in A Volatile Marketplace},
  author={Bateni, Mohammad Hossein and Chen, Yiwei and Ciocan, Dragos F and Mirrokni, Vahab},
  journal={Social Science Research Network},
  url={https://ssrn.com/abstract=2789380},
  year={2016}
}

@techreport{nguyen2010weighted,
  title={The weighted proportional allocation mechanism},
  author={Nguyen, Th{\`a}nh and Vojnovic, Milan},
  year={2010},
  institution={Technical Report MSR-TR-2010-145, Microsoft Research}
}

@book{krishna2009auction,
  title={Auction theory},
  author={Krishna, Vijay},
  year={2009},
  publisher={Academic press}
}

@article{forbes2013,
title={Open Offices Back In Vogue -- Thanks To Millennials},
author={Howe, Neil},
journal={Forbes},
year=2013, month=3,
url={https://www.forbes.com/sites/neilhowe/2015/03/31/open-offices-back-in-vogue-thanks-to-millennials/}
}

@inproceedings{massa2007trust,
  title={Trust-aware recommender systems},
  author={Massa, Paolo and Avesani, Paolo},
  booktitle={Proceedings of the 2007 ACM conference on Recommender systems},
  pages={17--24},
  year={2007},
  organization={ACM}
}

@article{pew2017,
title={News Use Across Social Media Platforms 2017},
author={Pew Research Center},
year=2017, month=9,
url={http://www.journalism.org/2017/09/07/news-use-across-social-media-platforms-2017/}
}

@inproceedings{zafar2017fairness,
  title={Fairness Constraints: Mechanisms for Fair Classification},
  author={Zafar, Muhammad Bilal and Valera, Isabel and Gomez Rodriguez, Manuel and Gummadi, Krishna P},
  booktitle={Proceedings of the 20th International Conference on Artificial Intelligence and Statistics},
  url={arXiv preprint arXiv:1507.05259},
  year={2017}
}

@article{yitzhaki1979relative,
  title={Relative deprivation and the Gini coefficient},
  author={Yitzhaki, Shlomo},
  journal={The quarterly journal of economics},
  pages={321--324},
  year={1979},
  publisher={JSTOR}
}

@proceedings{fatrec-workshop-2017,
    title={1st FATRec Workshop on Responsible Recommendation},
    editor={Ekstrand, Michael and Sharma, Amit},
    year={2017},
    note={Held at RecSys 2017, Como, Italy.}
}

@proceedings{fatrec-workshop-2018,
    title={2nd FATRec Workshop on Responsible Recommendation},
    editor={Schwab, Pierre-Nicolas and Kamishima, Toshiro and Ekstrand, Michael},
    year={2018},
    note={Held at RecSys 2018, Vancouver, Canada.}
}

@proceedings{fairumap2018umap,
  title={UMAP 2018 Workshop on Fairness in User Modeling, Adaptation and Personalization (FairUMAP 2018)},
  editor={Mobasher, Bamshad and Burke, Robin and Ekstrand, Michael and Berendt, Bettina},
  year={2018},
  note={Held at UMAP 2018, Singapore.}
}

@article{beel2016towards,
  title={Towards reproducibility in recommender-systems research},
  author={Beel, Joeran and Breitinger, Corinna and Langer, Stefan and Lommatzsch, Andreas and Gipp, Bela},
  journal={User modeling and user-adapted interaction},
  volume={26},
  number={1},
  pages={69--101},
  year={2016},
  publisher={Springer}
}

@inproceedings{said2014comparative,
  title={Comparative recommender system evaluation: benchmarking recommendation frameworks},
  author={Said, Alan and Bellog{\'\i}n, Alejandro},
  booktitle={Proceedings of the 8th ACM Conference on Recommender systems},
  pages={129--136},
  year={2014},
  organization={ACM}
}

@inproceedings{tintarev2007survey,
  title={A survey of explanations in recommender systems},
  author={Tintarev, Nava and Masthoff, Judith},
  booktitle={Data Engineering Workshop, 2007 IEEE 23rd International Conference on},
  pages={801--810},
  year={2007},
  organization={IEEE}
}

@book{o2016weapons,
  title={Weapons of math destruction: How big data increases inequality and threatens democracy},
  author={O'Neil, Cathy},
  year={2016},
  publisher={Broadway Books}
}

@book{noble2018algorithms,
  title={Algorithms of Oppression: How search engines reinforce racism},
  author={Noble, Safiya Umoja},
  year={2018},
  publisher={NYU Press}
}

@article{facebooknyt-2018,
	title={Facebook Accused of Allowing Bias Against Women in Job Ads},
	journal={New York Times},
	author={Noam Scheiber},
	year={2018},
	month={Sept. 18},
	note={Available at \url{https://www.nytimes.com/2018/09/18/business/ economy/facebook-job-ads.html}. Accessed 2018-10-23.}
}

@article{sweeney2013discrimination,
  title={Discrimination in online ad delivery},
  author={Sweeney, Latanya},
  journal={Queue},
  volume={11},
  number={3},
  pages={10},
  year={2013},
  publisher={ACM}
}

@inproceedings{surer2018multistakeholder,
  title={Multistakeholder recommendation with provider constraints},
  author={S{\"u}rer, {\"O}zge and Burke, Robin and Malthouse, Edward C},
  booktitle={Proceedings of the 12th ACM Conference on Recommender Systems},
  pages={54--62},
  year={2018},
  organization={ACM}
}

@article{liu2018personalizing,
  title={Personalizing Fairness-aware Re-ranking},
  author={Liu, Weiwen and Burke, Robin},
  journal={arXiv preprint arXiv:1809.02921},
  note={Presented at the 2nd FATRec Workshop held at RecSys 2018, Vancouver, CA. },
  year={2018}
}

@inproceedings{burke2018balanced,
  title={Balanced Neighborhoods for Multi-sided Fairness in Recommendation},
  author={Burke, Robin and Sonboli, Nasim and Ordonez-Gauger, Aldo},
  pages={202--214},
  year={2018},
    booktitle = 	 {Proceedings of the 1st Conference on Fairness, Accountability and Transparency},
  editor = 	 {Sorelle A. Friedler and Christo Wilson},
  volume = 	 {81},
  series = 	 {Proceedings of Machine Learning Research},
  address = 	 {New York, NY, USA},
  publisher = 	 {PMLR},
}

@inproceedings{kamishima2018recommendation,
  title={Recommendation Independence},
  author={Kamishima, Toshihiro and Akaho, Shotaro and Asoh, Hideki and Sakuma, Jun},
  booktitle={Conference on Fairness, Accountability and Transparency},
  pages={187--201},
  year = 	 {2018},
  editor = 	 {Sorelle A. Friedler and Christo Wilson},
  volume = 	 {81},
  series = 	 {Proceedings of Machine Learning Research},
  address = 	 {New York, NY, USA},
  publisher = 	 {PMLR},
}

@inproceedings{zehlike2017fa,
  title={Fa*ir: A fair top-k ranking algorithm},
  author={Zehlike, Meike and Bonchi, Francesco and Castillo, Carlos and Hajian, Sara and Megahed, Mohamed and Baeza-Yates, Ricardo},
  booktitle={Proceedings of the 2017 ACM on Conference on Information and Knowledge Management},
  pages={1569--1578},
  year={2017},
  organization={ACM}
}

@inproceedings{yao2017beyond,
  title={Beyond parity: Fairness objectives for collaborative filtering},
  author={Yao, Sirui and Huang, Bert},
  booktitle={Advances in Neural Information Processing Systems},
  pages={2921--2930},
  year={2017}
}

@article{foulds2018intersectional,
  title={An Intersectional Definition of Fairness},
  author={Foulds, James and Pan, Shimei},
  journal={arXiv preprint arXiv:1807.08362},
  year={2018}
}

@article{hacker2017continuous,
  title={A continuous framework for fairness},
  author={Hacker, Philipp and Wiedemann, Emil},
  journal={arXiv preprint arXiv:1712.07924},
  year={2017}
}

@misc{laughlin2018male,
author = {Laughlin, Greg},
title = {Male Teachers Get More Donations Than Female Teachers. Why?},
journal = {DonorsChoose.org Data},
type = {Blog},
number = {June 18},
year = {2018},
howpublished = {\url{https://data.donorschoose.org/male-teachers-get-donations-female-teachers/}}
}

@inproceedings{abel2017recsys,
  title={Recsys challenge 2017: Offline and online evaluation},
  author={Abel, Fabian and Deldjoo, Yashar and Elahi, Mehdi and Kohlsdorf, Daniel},
  booktitle={Proceedings of the Eleventh ACM Conference on Recommender Systems},
  pages={372--373},
  year={2017},
  organization={ACM}
}

@inproceedings{gilbert2009predicting,
  title={Predicting tie strength with social media},
  author={Gilbert, Eric and Karahalios, Karrie},
  booktitle={Proceedings of the SIGCHI conference on human factors in computing systems},
  pages={211--220},
  year={2009},
  organization={ACM}
}

@inproceedings{pu2011user,
  title={A user-centric evaluation framework for recommender systems},
  author={Pu, Pearl and Chen, Li and Hu, Rong},
  booktitle={Proceedings of the fifth ACM conference on Recommender systems},
  pages={157--164},
  year={2011},
  organization={ACM}
}

@book{seidman2013interviewing,
  title={Interviewing as qualitative research: A guide for researchers in education and the social sciences},
  author={Seidman, Irving},
  year={2013},
  publisher={Teachers College Press}
}

@inproceedings{fils2017sciunits,
  title={Sciunits: Reusable Research Objects},
  author={Fils, Gabriel and Yuan, Zhihao and Malik, Tanu},
  booktitle={2017 IEEE 13th International Conference on e-Science},
  pages={374--383},
  year={2017},
  organization={IEEE}
}

@inproceedings{burke2018synthetic,
  title={Synthetic Attribute Data for Evaluating Consumer-side Fairness},
  author={Burke, Robin and Kontny, Jackson and Sonboli, Nasim},
  journal={arXiv preprint arXiv:1809.04199},
  booktitle={Workshop on {Responsible} {Recommendation} ({FATRec 2018}},
  year={2018}
}

@inproceedings{said2012users,
  title={Users and noise: The magic barrier of recommender systems},
  author={Said, Alan and Jain, Brijnesh J and Narr, Sascha and Plumbaum, Till},
  booktitle={International Conference on User Modeling, Adaptation, and Personalization},
  pages={237--248},
  year={2012},
  organization={Springer}
}

@phdthesis{vahedian2018thesis,
	title={Multi-relational recommendation in heterogeneous networks},
	author={Fatemeh Vahedian},
	school={DePaul University},
	year={2018}
}

@article{chouldechova2017fair,
  title={Fair prediction with disparate impact: A study of bias in recidivism prediction instruments},
  author={Chouldechova, Alexandra},
  journal={Big data},
  volume={5},
  number={2},
  pages={153--163},
  year={2017},
  publisher={Mary Ann Liebert, Inc. 140 Huguenot Street, 3rd Floor New Rochelle, NY 10801 USA}
}

@ARTICLE{friedler2021possibility,
  title     = "The (Im)possibility of fairness: different value systems require
               different mechanisms for fair decision making",
  author    = "Friedler, Sorelle A and Scheidegger, Carlos and
               Venkatasubramanian, Suresh",
  journal   = "Communications of the ACM",
  publisher = "Association for Computing Machinery (ACM)",
  volume    =  64,
  number    =  4,
  pages     = "136--143",
  month     =  apr,
  year      =  2021,
  url       = "https://dl.acm.org/doi/10.1145/3433949",
  language  = "en",
  issn      = "0001-0782, 1557-7317",
  doi       = "10.1145/3433949"
}

@article{friedman1996bias,
  title={Bias in computer systems},
  author={Friedman, Batya and Nissenbaum, Helen},
  journal={ACM Transactions on Information Systems (TOIS)},
  volume={14},
  number={3},
  pages={330--347},
  year={1996},
  publisher={ACM}
}

@article{kleinberg2016inherent,
  title={Inherent trade-offs in the fair determination of risk scores},
  author={Kleinberg, Jon and Mullainathan, Sendhil and Raghavan, Manish},
  journal={arXiv preprint arXiv:1609.05807},
  year={2016}
}

@inproceedings{kamishima2012enhancement,
  title={Enhancement of the Neutrality in Recommendation.},
  author={Kamishima, Toshihiro and Akaho, Shotaro and Asoh, Hideki and Sakuma, Jun},
  booktitle={Workshop on Human Decision Making in Recommender Systems (Decisions\@RecSys)},
  pages={8--14},
  year={2012}
}

@article{crenshaw1989demarginalizing,
  title={Demarginalizing the intersection of race and sex: A black feminist critique of antidiscrimination doctrine, feminist theory and antiracist politics},
  author={Crenshaw, Kimberl\'{e}},
  journal={U. Chi. Legal F.},
  pages={139--167},
  year={1989},
  publisher={HeinOnline}
}

@article{carbado_intersectionality_2013,
	title = {{INTERSECTIONALITY}},
	volume = {10},
	number = {02},
	journal = {Du Bois Review: Social Science Research on Race},
	author = {Carbado, Devon W. and Crenshaw, Kimberl\'{e} Williams and Mays, Vickie M. and Tomlinson, Barbara},
	year = {2013},
	pages = {303--312},
}

@inproceedings{buolamwini2018gender,
  title={Gender shades: Intersectional accuracy disparities in commercial gender classification},
  author={Buolamwini, Joy and Gebru, Timnit},
  booktitle={Conference on Fairness, Accountability and Transparency},
  pages={77--91},
  year={2018}
}

@inproceedings{hebert2018multicalibration,
  title={Multicalibration: Calibration for the (Computationally-identifiable) masses},
  author={H{\'e}bert-Johnson, {\'U}rsula and Kim, Michael and Reingold, Omer and Rothblum, Guy},
  booktitle={International Conference on Machine Learning},
  pages={1944--1953},
  year={2018}
}

@misc{kearns2018preventing,
      title={Preventing Fairness Gerrymandering: Auditing and Learning for Subgroup Fairness}, 
      author={Michael Kearns and Seth Neel and Aaron Roth and Zhiwei Steven Wu},
      year={2018},
      eprint={1711.05144},
      archivePrefix={arXiv},
      primaryClass={cs.LG}
}

@inproceedings{pu2006trust,
  title={Trust building with explanation interfaces},
  author={Pu, Pearl and Chen, Li},
  booktitle={Proceedings of the 11th international conference on Intelligent user interfaces},
  pages={93--100},
  year={2006},
  organization={ACM}
}

@inproceedings{binns2018s,
  title={'It's Reducing a Human Being to a Percentage': Perceptions of Justice in Algorithmic Decisions},
  author={Binns, Reuben and Van Kleek, Max and Veale, Michael and Lyngs, Ulrik and Zhao, Jun and Shadbolt, Nigel},
  booktitle={Proceedings of the 2018 CHI Conference on Human Factors in Computing Systems},
  articleno = {377},
  numpages = {14},
  year={2018},
  organization={ACM}
}

@inproceedings{kouki2017user,
  title={User preferences for hybrid explanations},
  author={Kouki, Pigi and Schaffer, James and Pujara, Jay and O'Donovan, John and Getoor, Lise},
  booktitle={Proceedings of the Eleventh ACM Conference on Recommender Systems},
  pages={84--88},
  year={2017},
  organization={ACM}
}

@inproceedings{ribeiro2016should,
  title={Why should i trust you?: Explaining the predictions of any classifier},
  author={Ribeiro, Marco Tulio and Singh, Sameer and Guestrin, Carlos},
  booktitle={Proceedings of the 22nd ACM SIGKDD international conference on knowledge discovery and data mining},
  pages={1135--1144},
  year={2016},
  organization={ACM}
}

@article{guidotti2018survey,
  title={A survey of methods for explaining black box models},
  author={Guidotti, Riccardo and Monreale, Anna and Ruggieri, Salvatore and Turini, Franco and Giannotti, Fosca and Pedreschi, Dino},
  journal={ACM Computing Surveys (CSUR)},
  volume={51},
  number={5},
  note={Article 93, 42 pages},
  year={2018},
  publisher={ACM}
}

@inproceedings{tso2006evaluation,
  title={Evaluation of attribute-aware recommender system algorithms on data with varying characteristics},
  author={Tso, Karen HL and Schmidt-Thieme, Lars},
  booktitle={Pacific-Asia Conference on Knowledge Discovery and Data Mining},
  pages={831--840},
  year={2006},
  organization={Springer}
}

@article{del_carmenrodriguez-hernandez_datagencars:_2017,
	title = {{DataGenCARS}: {A} generator of synthetic data for the evaluation of context-aware recommendation systems},
	volume = {38},
	journal = {Pervasive and Mobile Computing},
	author = {{del Carmen Rodr\'{i}guez-Hern\'{a}ndez}, Mar\'{i}a and Ilarri, Sergio and Hermoso, Ram\'{o}n and Trillo-Lado, Raquel},
	month = jul,
	year = {2017},
	pages = {516--541}
}

@InProceedings{pmlr-v81-ekstrand18b,
  title = 	 {All The Cool Kids, How Do They Fit In?: Popularity and Demographic Biases in Recommender Evaluation and Effectiveness},
  author = 	 {Michael D. Ekstrand and Mucun Tian and Ion Madrazo Azpiazu and Jennifer D. Ekstrand and Oghenemaro Anuyah and David McNeill and Maria Soledad Pera},
  booktitle = 	 {Proceedings of the 1st Conference on Fairness, Accountability and Transparency},
  pages = 	 {172--186},
  year = 	 {2018},
  editor = 	 {Sorelle A. Friedler and Christo Wilson},
  volume = 	 {81},
  series = 	 {Proceedings of Machine Learning Research},
  address = 	 {New York, NY, USA},
  publisher = 	 {PMLR},
}

@inproceedings{Ekstrand:2018:EAG:3240323.3240373,
 author = {Ekstrand, Michael D. and Tian, Mucun and Kazi, Mohammed R. Imran and Mehrpouyan, Hoda and Kluver, Daniel},
 title = {Exploring Author Gender in Book Rating and Recommendation},
 booktitle = {Proceedings of the 12th ACM Conference on Recommender Systems},
 series = {RecSys '18},
 year = {2018},
 location = {Vancouver, British Columbia, Canada},
 pages = {242--250},
 numpages = {9},
 publisher = {ACM},
 address = {New York, NY, USA}
} 

@inproceedings{farnadi2018fairness,
  title={A Fairness-aware Hybrid Recommender System},
  author={Farnadi, Golnoosh and Kouki, Pigi and Thompson, Spencer K and Srinivasan, Sriram and Getoor, Lise},
  booktitle={2nd FATRec Workshop on Responsible Recommendation},
  location={arXiv preprint arXiv:1809.09030},
  year={2018}
}

@inproceedings{mansoury2018automating,
  title={Automating recommender systems experimentation with librec-auto},
  author={Mansoury, Masoud and Burke, Robin and Ordonez-Gauger, Aldo and Sepulveda, Xavier},
  booktitle={Proceedings of the 12th ACM Conference on Recommender Systems},
  pages={500--501},
  year={2018},
  organization={ACM}
}

@article{abowd2006final,
  title={Final report to the social security administration on the SIPP/SSA/IRS public use file project},
  author={Abowd, John and Stinson, Martha and Benedetto, Gary},
  year={2006},
  publisher={US Census Bureau}
}

@book{willenborg2012elements,
  title={Elements of statistical disclosure control},
  author={Willenborg, Leon and De Waal, Ton},
  volume={155},
  year={2012},
  publisher={Springer Science \& Business Media}
}

@inproceedings{ekstrand2011rethinking,
  title={Rethinking the recommender research ecosystem: reproducibility, openness, and LensKit},
  author={Ekstrand, Michael D and Ludwig, Michael and Konstan, Joseph A and Riedl, John T},
  booktitle={Proceedings of the fifth ACM conference on Recommender systems},
  pages={133--140},
  year={2011},
  organization={ACM}
}

@inproceedings{gantner2011mymedialite,
  title={MyMediaLite: A free recommender system library},
  author={Gantner, Zeno and Rendle, Steffen and Freudenthaler, Christoph and Schmidt-Thieme, Lars},
  booktitle={Proceedings of the fifth ACM conference on Recommender systems},
  pages={305--308},
  year={2011},
  organization={ACM}
}

@inproceedings{vargas2011rank,
  title={Rank and relevance in novelty and diversity metrics for recommender systems},
  author={Vargas, Sa{\'u}l and Castells, Pablo},
  booktitle={Proceedings of the fifth ACM conference on Recommender systems},
  pages={109--116},
  year={2011},
  organization={ACM}
}

@inproceedings{tintarev2018same,
  title={Same, Same, but Different: Algorithmic Diversification of Viewpoints in News},
  author={Tintarev, Nava and Sullivan, Emily and Guldin, Dror and Qiu, Sihang and Odjik, Daan},
  booktitle={Adjunct Publication of the 26th Conference on User Modeling, Adaptation and Personalization},
  pages={7--13},
  year={2018},
  organization={ACM}
}

@inproceedings{bountouridis2018explaining,
  title={Explaining Credibility in News Articles using Cross-Referencing},
  author={Bountouridis, Dimitrios and Marrero, Monica and Tintarev, Nava and Hauff, Claudia},
  booktitle={SIGIR workshop on ExplainAble Recommendation and Search (EARS)},
  articleno={1},
  numpages={5},
  year={2018}
}

@phdthesis{vargas2015novelty,
  title={Novelty and diversity evaluation and enhancement in recommender systems},
  author={Vargas, Sa{\'u}l},
  year={2015},
  school={Universidad Aut\'{o}noma de Madrid}
}

@inproceedings{hirschmeier2018compliance,
  title={Compliance of Personalized Radio with Public-Service Remits},
  author={Hirschmeier, Stefan and Beule, Vanessa},
  booktitle={Adjunct Publication of the 26th Conference on User Modeling, Adaptation and Personalization},
  pages={15--21},
  year={2018},
  organization={ACM}
}

@inproceedings{ekstrand2018reveal,
title={The LKPY Package for Recommender Systems Experiments},
author={Ekstrand, Michael D.},
booktitle={Proceedings of the REVEAL Workshop on Offline Evaluation for Recommender Systems},
year={2018},
pagetotal={5}
}

@inproceedings{monti2018reveal,
title={Sequeval: A Framework to Assess and Benchmark Sequence-based Recommender Systems},
author={Monti, Diego and Palumbo, Enrico and Rizzo, Giuseppe and Morisio, Maurizio},
booktitle={Proceedings of the REVEAL Workshop on Offline Evaluation for Recommender Systems},
year={2018},
pagetotal={2}
}

@inproceedings{rohde2018reveal,
title={RecoGym: A Reinforcement Learning Environment for the problem of Product Recommendation in Online Advertising},
author={Rohde, David and Bonner, Stephen and Dunlop, Travis and Vasile, Flavian and Karatzoglou, Alexandros},
booktitle={Proceedings of the REVEAL Workshop on Offline Evaluation for Recommender Systems},
year={2018},
pagetotal={5}
}

@inproceedings{barraza2018reveal,
title={BEARS: Towards an Evaluation Framework for Bandit-based Interactive Recommender Systems},
author={Barraza, Andrea P.},
booktitle={Proceedings of the REVEAL Workshop on Offline Evaluation for Recommender Systems},
year={2018},
pagetotal={9}
}

@book{campbell2001yellow,
  title={Yellow journalism: Puncturing the myths, defining the legacies},
  author={Campbell, W Joseph},
  year={2001},
  publisher={Greenwood Publishing Group}
}

@report{phillips2018oxygen,
title={The Oxygen of Amplification: Better Practices for Reporting on Extremists, Antagonists, and Manipulators},
author={Phillips, Whitney},
organization="Data \& Society Research Institute",
year=2018,
month=May,
url="https://datasociety.net/output/oxygen-of-amplification/",
}

@inproceedings{tk:lncs:17:02,
	Author = {N. Modani and D. Jain and U. Soni and G. K. Gupta and P. Agarwal},
	Booktitle = {Proc. of Pacific-Asia Conference on Knowledge Discovery and Data Mining, Part {II}},
	Date-Added = {2018-02-16 17:47:31 +0000},
	Date-Modified = {2018-02-16 17:49:04 +0000},
	Keywords = {recommender system, fairness-aware, proc-PAKDD},
	Note = {{[LNCS 10235]}},
	Pages = {144-155},
	Title = {Fairness Aware Recommendations on {Behance}},
	Year = {2017},
	}
	
@inproceedings{tk:kdd:15:02,
	Annote = {taxi route recommendation
fair assignment
},
	Author = {S. Qian and J. Cao and F. Le Mou{\"e}l and I. Sahel and M. Li},
	Booktitle = {Proc. of the 21st {ACM} {SIGKDD} Int'l Conf. on Knowledge Discovery and Data Mining},
	Date-Added = {2018-02-16 15:54:30 +0000},
	Date-Modified = {2018-02-16 17:49:11 +0000},
	Keywords = {recommender system},
	Rating = {0},
	Read = {1},
	Title = {{SCRAM}: A Sharing Considered Route Assignment Mechanism for Fair Taxi Route Recommendations},
	Year = {2015},}
	
@inproceedings{tk:nips:18:01,
	Author = {S. Yao and B. Huang},
	Booktitle = {Advances in Neural Information Processing Systems~30},
	Date-Added = {2018-02-16 15:48:59 +0000},
	Date-Modified = {2018-02-16 15:50:52 +0000},
	Keywords = {recommender system, fairness-aware},
	Read = {1},
	Title = {Beyond Parity: Fairness Objectives for Collaborative Filtering},
	Year = {2017},
	}
	
@inproceedings{tk:epublist:126,
	Annote = {2012-ws-recsys},
	Author = {T. Kamishima and S. Akaho and H. Asoh and J. Sakuma},
	Booktitle = {The 2nd Workshop on Human Decision Making in Recommender Systems},
	Date-Added = {2018-02-16 15:46:33 +0000},
	Date-Modified = {2018-02-16 15:46:41 +0000},
	Keywords = {my},
	Read = {0},
	Title = {Enhancement of the Neutrality in Recommendation},
	Year = {2012},
	}
	
@inproceedings{tk:epublist:160,
	Annote = {2014-po-recsys},
	Author = {T. Kamishima and S. Akaho and H. Asoh and J. Sakuma},
	Booktitle = {The 8th {ACM} Conference on Recommender Systems, Poster},
	Date-Added = {2018-02-16 15:41:29 +0000},
	Date-Modified = {2018-02-16 15:47:29 +0000},
	Keywords = {my},
	Title = {Correcting Popularity Bias by Enhancing Recommendation Neutrality},
	Year = {2014},
	}
	
@inproceedings{tk:epublist:190,
	Annote = {2017-ws-recsys
Presentation: 2017-08-31
},
	Author = {T. Kamishima and S. Akaho},
	Booktitle = {Workshop on Responsible Recommendation},
	Date-Added = {2018-02-16 15:41:07 +0000},
	Date-Modified = {2018-02-16 15:47:03 +0000},
	Keywords = {my},
	Title = {Considerations on Recommendation Independence for a Find-Good-Items Task},
	Year = {2017},
	}
	
@inproceedings{tk:epublist:197,
	Annote = {2018-p-fat},
	Author = {T. Kamishima and S. Akaho and H. Asoh and J. Sakuma},
	Booktitle = {Conf. on Fairness, Accountability and Transparency},
	Date-Added = {2018-02-16 15:40:48 +0000},
	Date-Modified = {2018-02-16 15:46:55 +0000},
	Keywords = {my},
	Pages = {187-201},
	Series = {{PMLR}},
	Title = {Recommendation Independence},
	Volume = {81},
	Year = {2018},
	}
	
@book{barocas2017fairness,
  title={Fairness in machine learning},
  author={Barocas, Solon and Hardt, Moritz and Narayanan, Arvind},
  url={https://fairmlbook.org/pdf/fairmlbook.pdf},
  year={2017}
}


@inproceedings{peperkamp2018diversity,
  title={Diversity Checker: Toward Recommendations for Improving Journalism with Respect to Diversity},
  author={Peperkamp, Jeroen and Berendt, Bettina},
  booktitle={Adjunct Publication of the 26th Conference on User Modeling, Adaptation and Personalization},
  pages={35--41},
  year={2018},
  organization={ACM}
}

@inproceedings{fields2018public,
title={The Case for Public Service Recommender Algorithms},
author={Fields, Ben and Jones, Rhianne and Cowlishaw, Tim},
booktitle={2nd FATREC Workshop: Responsible Recommendation},
year={2018},
url={https://piret.gitlab.io/fatrec2018/program/fatrec2018-fields.pdf},
}

@Misc{berry2018recsys,
  author =       {Berry, Christopher},
  title =        {Recommending Social Cohesion},
  year =         {2018},
  month =        {10},
  note =         {Keynote address by Christopher Berry at the 2018 ACM Recommender Systems Conference, Vancouver BC},
url={https://recsys.acm.org/recsys18/keynotes/#content-tab-1-2-tab},
}

@inproceedings{diakopoulos2014data,
  title={Data-driven rankings: the design and development of the IEEE Top Programming Languages news app},
  author={Diakopoulos, Nicholas and Cass, Stephen and Romero, Joshua},
  booktitle={Proceedings of the Symposium on Computation+ Journalism},
  year={2014},
  organization={Citeseer}
}

@article{kearns2018empirical,
  title={An empirical study of rich subgroup fairness for machine learning},
  author={Kearns, Michael and Neel, Seth and Roth, Aaron and Wu, Zhiwei Steven},
  journal={arXiv preprint arXiv:1808.08166},
  year={2018}
}

@inproceedings{cosley2003seeing,
  title={Is seeing believing?: how recommender system interfaces affect users' opinions},
  author={Cosley, Dan and Lam, Shyong K and Albert, Istvan and Konstan, Joseph A and Riedl, John},
  booktitle={Proceedings of the SIGCHI conference on Human factors in computing systems},
  pages={585--592},
  year={2003},
  organization={ACM}
}


@inproceedings{calero2016hci,
  title={HCI for recommender systems: the past, the present and the future},
  author={Calero Valdez, Andr{\'e} and Ziefle, Martina and Verbert, Katrien},
  booktitle={Proceedings of the 10th ACM Conference on Recommender Systems},
  pages={123--126},
  year={2016},
  organization={ACM}
}

@article{ferrucci2018numbers,
  title={It is in the numbers: How market orientation impacts journalists' use of news metrics},
  author={Ferrucci, Patrick},
  journal={Journalism},
  pagetotal={18},
  year={2018},
  publisher={SAGE Publications Sage UK: London, England}
}

@article{ferrucci2018networked,
  title={Networked: Social media's impact on news production in digital newsrooms},
  author={Ferrucci, Patrick},
  journal={Newspaper Research Journal},
  volume={39},
  number={1},
  pages={6--17},
  year={2018},
  publisher={SAGE Publications Sage CA: Los Angeles, CA}
}

@article{nechushtai2019kind,
  title={What kind of news gatekeepers do we want machines to be? Filter bubbles, fragmentation, and the normative dimensions of algorithmic recommendations},
  author={Nechushtai, Efrat and Lewis, Seth C},
  journal={Computers in Human Behavior},
  volume={90},
  pages={298--307},
  year={2019},
  publisher={Elsevier}
}

@article{dorr2017ethical,
  title={Ethical challenges of algorithmic journalism},
  author={D{\"o}rr, Konstantin Nicholas and Hollnbuchner, Katharina},
  journal={Digital journalism},
  volume={5},
  number={4},
  pages={404--419},
  year={2017},
  publisher={Taylor \& Francis}
}

@misc{matsa2018news,
  title={News use across social media platforms 2018, Pew Research Center: Journalism and Media},
  author={Matsa, KE and Shearer, E},
  year={2018}
}

@article{zihayat2019utility,
  title={A utility-based news recommendation system},
  author={Zihayat, Morteza and Ayanso, Anteneh and Zhao, Xing and Davoudi, Heidar and An, Aijun},
  journal={Decision Support Systems},
  volume={117},
  pages={14--27},
  year={2019},
  publisher={Elsevier}
}

@article{abernathy2018expanding,
  title={The expanding news desert},
  author={Abernathy, Penolope M},
  journal={University of North Carolina: Center for Innovation and Sustainability in Local Media. Accessed October},
  volume={18},
  pages={2018},
  year={2018}
}

@article{tandoc2017giving,
  title={Giving in or giving up: What makes journalists use audience feedback in their news work?},
  author={Tandoc Jr, Edson C and Ferrucci, Patrick R},
  journal={Computers in Human Behavior},
  volume={68},
  pages={149--156},
  year={2017},
  publisher={Elsevier}
}

@book{sen2018collective,
  title={Collective choice and social welfare},
  author={Sen, Amartya},
  year={2018},
  publisher={Harvard University Press}
}

@inproceedings{chouldechova2018case,
  title={A case study of algorithm-assisted decision making in child maltreatment hotline screening decisions},
  author={Chouldechova, Alexandra and Benavides-Prado, Diana and Fialko, Oleksandr and Vaithianathan, Rhema},
  booktitle={Conference on Fairness, Accountability and Transparency},
  pages={134--148},
  year={2018}
}

@misc{cramer2019challenges,
title={Challenges of incorporating algorithmic fairness into industry practice},
author={Cramer, Henriette and Holstein, Kenneth and Vaughan, Jennifer W. and Daum\'{e} III, Hal and Dud\'{i}k, Miroslav and Wallach, Hanna and Reddy, Sravana and Garcia-Gathright, Jean},
year=2019,
series={Tutorial at the 2019 Conference on Fairness, Accountability and Transparency},
}

@inproceedings{holstein2019improving,
  title={Improving fairness in machine learning systems: What do industry practitioners need?},
  author={Holstein, Kenneth and Vaughan, Jennifer W. and Daum\'{e} III, Hal and Dud\'{i}k, Miroslav and Wallach, Hanna},
  booktitle={Proceedings of the Conference of Human Computer Interaction (CHI'19)},
  year={2019},
  organization={ACM},
  URL={arXiv:1812.05239v2 [cs.HC] 7 Jan 2019}
}

@inproceedings{mehrotra2018towards,
title={Towards a Fair Marketplace: Counterfactual Evaluation of the Trade-off between Relevance, Fairness \& Satisfaction in Recommendation Systems},
author={Mehrotra, Rishabh and McInerney, James and Bouchard, Hugues and Lalmas, Mounia and Diaz, Fernando},
booktitle={Proceedings of the Conference on Information and Knowledge Management},
pages={2243--2251},
year={2018},
organizatio={ACM},
}

@book{frederickson2015social,
  title={Social Equity and Public Administration: Origins, Developments, and Applications: Origins, Developments, and Applications},
  author={Frederickson, H George},
  year={2015},
  publisher={Routledge}
}

@article{cook1983distributive,
  title={Distributive justice, equity, and equality},
  author={Cook, Karen S and Hegtvedt, Karen A},
  journal={Annual review of sociology},
  volume={9},
  number={1},
  pages={217--241},
  year={1983},
  publisher={Annual Reviews 4139 El Camino Way, PO Box 10139, Palo Alto, CA 94303-0139, USA}
}

@article{colquitt2001dimensionality,
  title={On the dimensionality of organizational justice: A construct validation of a measure.},
  author={Colquitt, Jason A},
  journal={Journal of applied psychology},
  volume={86},
  number={3},
  pages={386},
  year={2001},
  publisher={American Psychological Association}
}

@article{brandt2012computational,
  title={Computational social choice},
  author={Brandt, Felix and Conitzer, Vincent and Endriss, Ulle},
  journal={Multiagent systems},
  pages={213--283},
  year={2012}
}

@article{brandl2016consistent,
  title={Consistent probabilistic social choice},
  author={Brandl, Florian and Brandt, Felix and Seedig, Hans Georg},
  journal={Econometrica},
  volume={84},
  number={5},
  pages={1839--1880},
  year={2016},
  publisher={Wiley Online Library}
}

@inproceedings{hardt2016equality,
  title={Equality of opportunity in supervised learning},
  author={Hardt, Moritz and Price, Eric and Srebro, Nati},
  booktitle={Advances in neural information processing systems},
  pages={3315--3323},
  year={2016}
}

@inproceedings{narayanan2018translation,
  title={Translation tutorial: 21 fairness definitions and their politics},
  author={Narayanan, Arvind},
  booktitle={Proc. Conf. Fairness Accountability Transp., New York, USA},
  year={2018}
}

@article{chen2018fair,
  title={Fair lending needs explainable models for responsible recommendation},
  author={Chen, Jiahao},
  journal={arXiv preprint arXiv:1809.04684},
  year={2018}
}

@inproceedings{mary2019fairness,
  title={Fairness-Aware Learning for Continuous Attributes and Treatments},
  author={Mary, J{\'e}r{\'e}mie and Calauzenes, Cl{\'e}ment and El Karoui, Noureddine},
  booktitle={International Conference on Machine Learning},
  pages={4382--4391},
  year={2019}
}

@article{beutel2019fairness,
  title={Fairness in Recommendation Ranking through Pairwise Comparisons},
  author={Beutel, Alex and Chen, Jilin and Doshi, Tulsee and Qian, Hai and Wei, Li and Wu, Yi and Heldt, Lukasz and Zhao, Zhe and Hong, Lichan and Chi, Ed H},
  journal={arXiv preprint arXiv:1903.00780},
  year={2019}
}

@article{beutel2019putting,
  title={Putting Fairness Principles into Practice: Challenges, Metrics, and Improvements},
  author={Beutel, Alex and Chen, Jilin and Doshi, Tulsee and Qian, Hai and Woodruff, Allison and Luu, Christine and Kreitmann, Pierre and Bischof, Jonathan and Chi, Ed H},
  journal={arXiv preprint arXiv:1901.04562},
  year={2019}
}

@inproceedings{singh2018fairness,
  title={Fairness of exposure in rankings},
  author={Singh, Ashudeep and Joachims, Thorsten},
  booktitle={Proceedings of the 24th ACM SIGKDD International Conference on Knowledge Discovery \& Data Mining},
  pages={2219--2228},
  year={2018},
  organization={ACM}
}

@article{biega2018equity,
  title={Equity of attention: Amortizing individual fairness in rankings},
  author={Biega, Asia J and Gummadi, Krishna P and Weikum, Gerhard},
  journal={arXiv preprint arXiv:1805.01788},
  year={2018}
}

@inproceedings{zafar2017parity,
  title={From parity to preference-based notions of fairness in classification},
  author={Zafar, Muhammad Bilal and Valera, Isabel and Rodriguez, Manuel and Gummadi, Krishna and Weller, Adrian},
  booktitle={Advances in Neural Information Processing Systems},
  pages={229--239},
  year={2017}
}

@inproceedings{rendle2010factorization,
  title={Factorization machines},
  author={Rendle, Steffen},
  booktitle={2010 IEEE International Conference on Data Mining},
  pages={995--1000},
  year={2010},
  organization={IEEE}
}

@inproceedings{drumond2014optimizing,
  title={Optimizing multi-relational factorization models for multiple target relations},
  author={Drumond, Lucas Rego and Diaz-Aviles, Ernesto and Schmidt-Thieme, Lars and Nejdl, Wolfgang},
  booktitle={Proceedings of the 23rd ACM International Conference on Conference on Information and Knowledge Management},
  pages={191--200},
  year={2014},
  organization={ACM}
}

@inproceedings{pini2006strategic,
  title={Strategic voting when aggregating partially ordered preferences},
  author={Pini, Maria Silvia and Rossi, Francesca and Venable, Kristen Brent and Walsh, Toby},
  booktitle={Proceedings of the fifth international joint conference on Autonomous agents and multiagent systems},
  pages={685--687},
  year={2006},
  organization={ACM}
}

@inproceedings{sonboli2020opportunistic,
author = {Sonboli, Nasim and Eskandanian, Farzad and Burke, Robin and Liu, Weiwen and Mobasher, Bamshad},
title = {Opportunistic Multi-Aspect Fairness through Personalized Re-Ranking},
year = {2020},
isbn = {9781450368612},
publisher = {Association for Computing Machinery},
address = {New York, NY, USA},
url = {https://doi.org/10.1145/3340631.3394846},
doi = {10.1145/3340631.3394846},
booktitle = {Proceedings of the 28th ACM Conference on User Modeling, Adaptation and Personalization},
pages = {239–247},
numpages = {9},
location = {Genoa, Italy},
series = {UMAP '20}
}

@article{bopp2020voices,
author = {Bopp, Chris and Voida, Amy},
title = {Voices of the Social Sector: A Systematic Review of Stakeholder Voice in HCI Research with Nonprofit Organizations},
year = {2020},
issue_date = {March 2020},
publisher = {Association for Computing Machinery},
address = {New York, NY, USA},
volume = {27},
number = {2},
issn = {1073-0516},
url = {https://doi.org/10.1145/3368368},
doi = {10.1145/3368368},
journal = {ACM Trans. Comput.-Hum. Interact.},
month = mar,
articleno = {9},
numpages = {26},
keywords = {disciplinary reflexivity, NGOs, systematic review, social good, nonprofits, Charities}
}

@techreport{lewis1982using,
 title={Using the ``thinking-aloud'' method in cognitive interface design},
 author={Lewis, Clayton},
 year={1982},
 number={RC 9265}, 
 institution={IBM T.J. Watson Research Center},
 address={Yorktown Heights, NY}
}


@misc{smith2020exploring,
    title={Exploring User Opinions of Fairness in Recommender Systems},
    author={Jessie Smith and Nasim Sonboli and Casey Fiesler and Robin Burke},
    year={2020},
    eprint={2003.06461},
    archivePrefix={arXiv},
    primaryClass={cs.IR}
}

@article{faury2019distributionally,
  title={Distributionally Robust Counterfactual Risk Minimization},
  author={Faury, Louis and Tanielian, Ugo and Vasile, Flavian and Smirnova, Elena and Dohmatob, Elvis},
  journal={arXiv preprint arXiv:1906.06211},
  year={2019}
}

@misc{wang2017display,
      title={Display Advertising with Real-Time Bidding (RTB) and Behavioural Targeting}, 
      author={Jun Wang and Weinan Zhang and Shuai Yuan},
      year={2017},
      eprint={1610.03013},
      archivePrefix={arXiv},
      primaryClass={cs.GT}
}

@inproceedings{pennock2000social,
  title={Social choice theory and recommender systems: Analysis of the axiomatic foundations of collaborative filtering},
  author={Pennock, David M and Horvitz, Eric and Giles, C Lee},
  booktitle={AAAI/IAAI},
  pages={729--734},
  year={2000}
}

@misc{sonboli2020and,
      title={"And the Winner Is...": Dynamic Lotteries for Multi-group Fairness-Aware Recommendation}, 
      author={Nasim Sonboli and Robin Burke and Nicholas Mattei and Farzad Eskandanian and Tian Gao},
      year={2020},
      eprint={2009.02590},
      archivePrefix={arXiv},
      primaryClass={cs.IR}
}

@inproceedings{ekstrand20203rd,
  title={3rd FAccTRec Workshop: Responsible Recommendation},
  author={Ekstrand, Michael D and Schwab, Pierre-Nicolas and Garcia-Gathright, Jean and Kamishima, Toshihiro and Sonboli, Nasim},
  booktitle={Fourteenth ACM Conference on Recommender Systems},
  pages={607--608},
  year={2020}
}

@inproceedings{joseph2016fairness,
  title={Fairness in learning: Classic and contextual bandits},
  author={Joseph, Matthew and Kearns, Michael and Morgenstern, Jamie H and Roth, Aaron},
  booktitle={Advances in Neural Information Processing Systems},
  pages={325--333},
  year={2016}
}

@article{tekin2018multi,
  title={Multi-objective contextual multi-armed bandit with a dominant objective},
  author={Tekin, Cem and Tur{\u{g}}ay, Eralp},
  journal={IEEE Transactions on Signal Processing},
  volume={66},
  number={14},
  pages={3799--3813},
  year={2018},
  publisher={IEEE}
}

@inproceedings{mehrotra2020bandit,
  title={Bandit based Optimization of Multiple Objectives on a Music Streaming Platform},
  author={Mehrotra, Rishabh and Xue, Niannan and Lalmas, Mounia},
  booktitle={Proceedings of the 26th ACM SIGKDD International Conference on Knowledge Discovery \& Data Mining},
  pages={3224--3233},
  year={2020}
}

@article{kohavi2017online,
  title={Online Controlled Experiments and A/B Testing.},
  author={Kohavi, Ron and Longbotham, Roger},
  journal={Encyclopedia of machine learning and data mining},
  volume={7},
  number={8},
  pages={922--929},
  year={2017}
}

@incollection{shani2011evaluating,
  title={Evaluating recommendation systems},
  author={Shani, Guy and Gunawardana, Asela},
  booktitle={Recommender systems handbook},
  pages={257--297},
  year={2011},
  publisher={Springer}
}

@inproceedings{steck2010training,
  title={Training and testing of recommender systems on data missing not at random},
  author={Steck, Harald},
  booktitle={Proceedings of the 16th ACM SIGKDD international conference on Knowledge discovery and data mining},
  pages={713--722},
  year={2010}
}

@inproceedings{gilotte2018offline,
  title={Offline a/b testing for recommender systems},
  author={Gilotte, Alexandre and Calauz{\`e}nes, Cl{\'e}ment and Nedelec, Thomas and Abraham, Alexandre and Doll{\'e}, Simon},
  booktitle={Proceedings of the Eleventh ACM International Conference on Web Search and Data Mining},
  pages={198--206},
  year={2018}
}

@inproceedings{shi2019pyrecgym,
  title={PyRecGym: a reinforcement learning gym for recommender systems},
  author={Shi, Bichen and Ozsoy, Makbule Gulcin and Hurley, Neil and Smyth, Barry and Tragos, Elias Z and Geraci, James and Lawlor, Aonghus},
  booktitle={Proceedings of the 13th ACM Conference on Recommender Systems},
  pages={491--495},
  year={2019}
}

@inproceedings{sonboli2020fairness,
  title={Fairness-aware Recommendation with librec-auto},
  author={Sonboli, Nasim and Burke, Robin and Liu, Zijun and Mansoury, Masoud},
  booktitle={Fourteenth ACM Conference on Recommender Systems},
  pages={594--596},
  year={2020}
}

@misc{brt2019,
    title={Statement on the purpose of the corporation},
    author={Business Roundtable},
    institution={Business Roundtable},
    howpublished={\url{https://opportunity.
businessroundtable.org/wp-content/uploads/2019/08/Business-Roundtable-Statement-on-the-Purpose-of-aCorporation-with-Signatures.pdf}}
}

@INPROCEEDINGS{Barker2014UndergradRetention,
  author={L. {Barker} and C. L. {Hovey} and L. D. {Thompson}},
  booktitle={2014 IEEE Frontiers in Education Conference (FIE) Proceedings}, 
  title={Results of a large-scale, multi-institutional study of undergraduate retention in computing}, 
  year={2014},
  volume={},
  number={},
  pages={1-8},
  doi={10.1109/FIE.2014.7044267}}

@inproceedings{Guzdial2013,
author = {Guzdial, Mark},
title = {Exploring Hypotheses about Media Computation},
year = {2013},
isbn = {9781450322430},
publisher = {Association for Computing Machinery},
address = {New York, NY, USA},
url = {https://doi.org/10.1145/2493394.2493397},
doi = {10.1145/2493394.2493397},
abstract = {Research in computing education has been criticized as "Marco Polo," e.g., the researchers tried something and reported what happened. Our developing field needs more hypothesis-driven and theory-driven research. We will get there by making clear our goals and hypotheses, testing those goals and hypotheses explicitly, and critically reconsidering our results. My colleagues and I designed and evaluated a media-centric introductory computing approach ("Media Computation") over the last ten years. We started from a "Marco Polo" style and an explicit set of hypotheses. We have worked to test those hypotheses and to understand the outcomes. Our iterative effort has led us to explore deeper theory around motivation and learning. This paper serves as an example of a ten year research program that resulted in more hypotheses, a more elaborated theory, and a better understanding of the potential impacts of a computer science curriculum change.},
booktitle = {Proceedings of the Ninth Annual International ACM Conference on International Computing Education Research},
pages = {19–26},
numpages = {8},
keywords = {motivation, assessment, women in computing, curriculum, retention, broadening participation, under-represented minorities, education research},
location = {San Diego, San California, USA},
series = {ICER '13}
}

@article{payton_effects_2015,
	title = {The effects of integrating service learning into computer science: an inter-institutional longitudinal study},
	volume = {25},
	issn = {0899-3408},
	shorttitle = {The effects of integrating service learning into computer science},
	url = {https://doi.org/10.1080/08993408.2015.1086536},
	doi = {10.1080/08993408.2015.1086536},
	abstract = {This study is a follow-up to one published in computer science education in 2010 that reported preliminary results showing a positive impact of service learning on student attitudes associated with success and retention in computer science. That paper described how service learning was incorporated into a computer science course in the context of the Students \& Technology in Academia, Research, and Service (STARS) Alliance, an NSF-supported broadening participation in computing initiative that aims to diversify the computer science pipeline through innovative pedagogy and inter-institutional partnerships. The current paper describes how the STARS Alliance has expanded to diverse institutions, all using service learning as a vehicle for broadening participation in computing and enhancing attitudes and behaviors associated with student success. Results supported the STARS model of service learning for enhancing computing efficacy and computing commitment and for providing diverse students with many personal and professional development benefits.},
	number = {3},
	urldate = {2018-06-16},
	journal = {Computer Science Education},
	author = {Payton, Jamie and Barnes, Tiffany and Buch, Kim and Rorrer, Audrey and Zuo, Huifang},
	month = jul,
	year = {2015},
	keywords = {service learning, computing efficacy, broadening participation in computing (BPC), computing commitment},
	pages = {311--324},
	file = {Full Text PDF:/Users/amyvoida/Zotero/storage/CM6JVFG7/Payton et al. - 2015 - The effects of integrating service learning into c.pdf:application/pdf;Snapshot:/Users/amyvoida/Zotero/storage/XCK2TDTH/08993408.2015.html:text/html}
}


@article{giannakos_reviewing_nodate,
	title = {Reviewing the {Flipped} {Classroom} {Research}: {Reflections} for {Computer} {Science} {Education}},
	language = {en},
	author = {Giannakos, Michail N and Krogstie, John},
	pages = {7},
	file = {Giannakos and Krogstie - Reviewing the Flipped Classroom Research Reflecti.pdf:/Users/amyvoida/Zotero/storage/8L2MRV6H/Giannakos and Krogstie - Reviewing the Flipped Classroom Research Reflecti.pdf:application/pdf}
}


@article{yorio_meta-analysis_2012,
	title = {A {Meta}-{Analysis} on the {Effects} of {Service}-{Learning} on the {Social}, {Personal}, and {Cognitive} {Outcomes} of {Learning}.},
	volume = {11},
	issn = {1537260X},
	url = {http://search.ebscohost.com/login.aspx?direct=true&db=bth&AN=73502483&site=ehost-live&scope=site},
	abstract = {Service-learning is an experience-based approach to education and learning that has a set of diverse learning outcomes. Because of the uniqueness of its pedagogical approach and breadth of potential learning outcomes, management and business scholars have recognized its value. Much theory and supporting research has been generated on the effect of service-learning on college and university students. Through meta-analytic techniques, we found support for the hypotheses that service-learning has a positive effect on understanding of social issues (Est. δ = .34); personal insight (Est. δ = .28); and cognitive development (Est. δ = .52). We also found significant moderating evidence for research design, type of reflection, type of measurement, and the service experience as optional or required. We conclude with a discussion of the theoretical and practical implications of these findings along with suggestions for future research. [ABSTRACT FROM AUTHOR]},
	number = {1},
	journal = {Academy of Management Learning \& Education},
	author = {Yorio, Patrick L. and {Feifei Ye}},
	month = mar,
	year = {2012},
	keywords = {Cognitive development, Education \& society, Intellectual development, Meta-analysis, School involvement, Service learning, Socialism \& education},
	pages = {9--27},
	annote = {Accession Number: 73502483; Yorio, Patrick L. 1; Email Address: ply5@pitt.edu; Feifei Ye 1; Email Address: feifeiye@pitt.edu; Affiliations: 1: University of Pittsburgh; Issue Info: Mar2012, Vol. 11 Issue 1, p9; Subject Term: Service learning; Subject Term: School involvement; Subject Term: Socialism \& education; Subject Term: Education \& society; Subject Term: Cognitive development; Subject Term: Intellectual development; Subject Term: Meta-analysis; NAICS/Industry Codes: 611699 All Other Miscellaneous Schools and Instruction; NAICS/Industry Codes: 611710 Educational Support Services; NAICS/Industry Codes: 923110 Administration of Education Programs; Number of Pages: 19p; Document Type: Article}
}


@book{habley_increasing_2012,
	address = {Somerset, UNITED STATES},
	title = {Increasing {Persistence}: {Research}-{Based} {Strategies} for {College} {Student} {Success}},
	isbn = {978-1-118-22108-2},
	shorttitle = {Increasing {Persistence}},
	url = {http://ebookcentral.proquest.com/lib/ucb/detail.action?docID=827035},
	urldate = {2019-01-11},
	publisher = {John Wiley \& Sons, Incorporated},
	author = {Habley, Wesley R. and Bloom, Jennifer L. and Robbins, Steve and Gore, Paul A.},
	year = {2012},
	keywords = {College dropouts -- United States -- Prevention.},
	file = {ProQuest Ebook Snapshot:/Users/amyvoida/Zotero/storage/FGJFVN2Y/detail.html:text/html}
}

@article{eyler2001,
	title = {At {A} {Glance}: {What} {We} {Know} about {The} {Effects} of {Service}-{Learning} on {College} {Students}, {Faculty}, {Institutions} and {Communities}, 1993- 2000: {Third} {Edition}},
	shorttitle = {At {A} {Glance}},
	url = {https://digitalcommons.unomaha.edu/slcehighered/139},
	journal = {Higher Education},
	author = {Eyler, Janet and Giles, Dwight and Stenson, Christine and Gray, Charlene},
	month = aug,
	year = {2001},
	file = {"At A Glance\: What We Know about The Effects of Service-Learning on Col" by Janet Eyler, Dwight E. Giles Jr. et al.:/Users/amyvoida/Zotero/storage/VNPCZ7NA/139.html:text/html}
}

  
@article{Barker2009PersistFactors,
author = {Barker, Lecia J. and McDowell, Charlie and Kalahar, Kimberly},
title = {Exploring Factors That Influence Computer Science Introductory Course Students to Persist in the Major},
year = {2009},
issue_date = {March 2009},
publisher = {Association for Computing Machinery},
address = {New York, NY, USA},
volume = {41},
number = {1},
issn = {0097-8418},
url = {https://doi.org/10.1145/1539024.1508923},
doi = {10.1145/1539024.1508923},
abstract = {This paper describes an exploratory study to identify which environmental and student factors best predict intention to persist in the computer science major. The findings can be used to make decisions about initiatives for increasing retention. Eight indices of student characteristics and perceptions were developed using the research-based Student Experience of the Major Survey: student-student interaction; student-faculty interaction; collaborative learning opportunities; pace/workload/prior experience with programming; teaching assistants; classroom climate/pedagogy; meaningful assignments; and racism/sexism. A linear regression revealed that student-student interaction was the most powerful predictor of students' intention to persist in the major beyond the introductory course. Other factors predicting intention to persist were pace/workload/prior experience and male gender. The findings suggest that computer science departments interested in increasing retention of students set structured expectations for student-student interaction in ways that integrate peer involvement as a mainstream activity rather than making it optional or extracurricular. They also suggest departments find ways to manage programming experience gaps in CS1.},
journal = {SIGCSE Bull.},
month = mar,
pages = {153–157},
numpages = {5},
keywords = {student-student interaction, persistence, attrition, pace, retention, student experience of the major, gender, regression analysis, experience gap, peer interaction}
}




@inproceedings{Barker2014PersistFactors,
author = {Barker, Lecia J. and McDowell, Charlie and Kalahar, Kimberly},
title = {Exploring Factors That Influence Computer Science Introductory Course Students to Persist in the Major},
year = {2009},
isbn = {9781605581835},
publisher = {Association for Computing Machinery},
address = {New York, NY, USA},
url = {https://doi.org/10.1145/1508865.1508923},
doi = {10.1145/1508865.1508923},
abstract = {This paper describes an exploratory study to identify which environmental and student factors best predict intention to persist in the computer science major. The findings can be used to make decisions about initiatives for increasing retention. Eight indices of student characteristics and perceptions were developed using the research-based Student Experience of the Major Survey: student-student interaction; student-faculty interaction; collaborative learning opportunities; pace/workload/prior experience with programming; teaching assistants; classroom climate/pedagogy; meaningful assignments; and racism/sexism. A linear regression revealed that student-student interaction was the most powerful predictor of students' intention to persist in the major beyond the introductory course. Other factors predicting intention to persist were pace/workload/prior experience and male gender. The findings suggest that computer science departments interested in increasing retention of students set structured expectations for student-student interaction in ways that integrate peer involvement as a mainstream activity rather than making it optional or extracurricular. They also suggest departments find ways to manage programming experience gaps in CS1.},
booktitle = {Proceedings of the 40th ACM Technical Symposium on Computer Science Education},
pages = {153–157},
numpages = {5},
keywords = {gender, student-student interaction, peer interaction, experience gap, attrition, regression analysis, pace, persistence, student experience of the major, retention},
location = {Chattanooga, TN, USA},
series = {SIGCSE '09}
}

@inproceedings{Porter2013RetainingPractices,
author = {Porter, Leo and Simon, Beth},
title = {Retaining Nearly One-Third More Majors with a Trio of Instructional Best Practices in CS1},
year = {2013},
isbn = {9781450318686},
publisher = {Association for Computing Machinery},
address = {New York, NY, USA},
url = {https://doi.org/10.1145/2445196.2445248},
doi = {10.1145/2445196.2445248},
booktitle = {Proceeding of the 44th ACM Technical Symposium on Computer Science Education},
pages = {165–170},
numpages = {6},
keywords = {student-centric learning, pair programming, active learning, peer instruction, contextualized computing},
location = {Denver, Colorado, USA},
series = {SIGCSE '13}
}



@article{Hatcher1997_Portfolio,
	Author = {Julie A. Hatcher and Robert G. Bringle},
	Doi = {10.1080/87567559709596221},
	Eprint = {https://doi.org/10.1080/87567559709596221},
	Journal = {College Teaching},
	Number = {4},
	Pages = {153-158},
	Publisher = {Routledge},
	Title = {Reflection: Bridging the Gap between Service and Learning},
	Url = {https://doi.org/10.1080/87567559709596221},
	Volume = {45},
	Year = {1997},
	Bdsk-Url-1 = {https://doi.org/10.1080/87567559709596221}}

@article{mulligan2019thing,
  title={This thing called fairness: disciplinary confusion realizing a value in technology},
  author={Mulligan, Deirdre K and Kroll, Joshua A and Kohli, Nitin and Wong, Richmond Y},
  journal={Proceedings of the ACM on Human-Computer Interaction},
  volume={3},
  number={CSCW},
  pages={1--36},
  year={2019},
  publisher={ACM New York, NY, USA}
}

@article{ekstrand2022fairness,
  title={Fairness in information access systems},
  author={Ekstrand, Michael D and Das, Anubrata and Burke, Robin and Diaz, Fernando and others},
  journal={Foundations and Trends{\textregistered} in Information Retrieval},
  volume={16},
  number={1-2},
  pages={1--177},
  year={2022},
  publisher={Now Publishers, Inc.}
}

@inproceedings{perlich2012bid,
  title={Bid optimizing and inventory scoring in targeted online advertising},
  author={Perlich, Claudia and Dalessandro, Brian and Hook, Rod and Stitelman, Ori and Raeder, Troy and Provost, Foster},
  booktitle={Proceedings of the 18th ACM SIGKDD international conference on Knowledge discovery and data mining},
  pages={804--812},
  year={2012}
}

@ARTICLE{Barocas2016-wi,
  title    = "Big Data's Disparate Impact",
  author   = "Barocas, Solon and Selbst, Andrew D",
  journal  = "California law review",
  volume   =  104,
  number   =  3,
  pages    = "671",
  year     =  2016,
  url      = "https://scholarship.law.berkeley.edu/californialawreview/vol104/iss3/2",
  issn     = "0008-1221",
  doi      = "10.15779/Z38BG31"
}


@article{zehlike2022fair,
  title={Fair Top-k Ranking with multiple protected groups},
  author={Zehlike, Meike and S{\"u}hr, Tom and Baeza-Yates, Ricardo and Bonchi, Francesco and Castillo, Carlos and Hajian, Sara},
  journal={Information Processing \& Management},
  volume={59},
  number={1},
  pages={102707},
  year={2022},
  publisher={Elsevier}
}

@inproceedings{selbst2019fairness,
  title={Fairness and abstraction in sociotechnical systems},
  author={Selbst, Andrew D and Boyd, Danah and Friedler, Sorelle A and Venkatasubramanian, Suresh and Vertesi, Janet},
  booktitle={Proceedings of the conference on fairness, accountability, and transparency},
  publisher={ACM},
  address={New York},
  pages={59--68},
  year={2019}
}

@inproceedings{sonboli2021fairness,
  title={Fairness and transparency in recommendation: The users’ perspective},
  author={Sonboli, Nasim and Smith, Jessie J and Cabral Berenfus, Florencia and Burke, Robin and Fiesler, Casey},
  booktitle={Proceedings of the 29th ACM Conference on User Modeling, Adaptation and Personalization},
  publisher={ACM},
  address={New York},
  pages={274--279},
  year={2021}
}

@inproceedings{lee2020human,
  title={Human-centered approaches to fair and responsible AI},
  author={Lee, Min Kyung and Grgi{\'c}-Hla{\v{c}}a, Nina and Tschantz, Michael Carl and Binns, Reuben and Weller, Adrian and Carney, Michelle and Inkpen, Kori},
  booktitle={Extended Abstracts of the 2020 CHI Conference on Human Factors in Computing Systems},
  publisher={ACM},
  address={New York},
  pages={1--8},
  year={2020}
}

@inproceedings{liao2020questioning,
  title={Questioning the AI: informing design practices for explainable AI user experiences},
  author={Liao, Q Vera and Gruen, Daniel and Miller, Sarah},
  booktitle={Proceedings of the 2020 CHI Conference on Human Factors in Computing Systems},
  publisher={ACM},
  address={New York},
  pages={1--15},
  year={2020}
}

@article{shulner2022fairness,
  title={Fairness, explainability and in-between: understanding the impact of different explanation methods on non-expert users’ perceptions of fairness toward an algorithmic system},
  author={Shulner-Tal, Avital and Kuflik, Tsvi and Kliger, Doron},
  journal={Ethics and Information Technology},
  volume={24},
  number={1},
  pages={1--13},
  year={2022},
  publisher={Springer}
}

@inproceedings{freeman2017fair,
  title={Fair social choice in dynamic settings},
  author={Freeman, Rupert and Zahedi, Seyed Majid and Conitzer, Vincent},
  booktitle={Proceedings of the 26th International Joint Conference on Artificial Intelligence (IJCAI)},
  pages={4580--4587},
  year={2017},
  publisher={International Joint Conferences on Artificial Intelligence},
  address={Marina del Rey, CA}
}

@inproceedings{ge2021towards,
  title={Towards long-term fairness in recommendation},
  author={Ge, Yingqiang and Liu, Shuchang and Gao, Ruoyuan and Xian, Yikun and Li, Yunqi and Zhao, Xiangyu and Pei, Changhua and Sun, Fei and Ge, Junfeng and Ou, Wenwu and others},
  booktitle={Proceedings of the 14th ACM International Conference on Web Search and Data Mining},
  pages={445--453},
  year={2021},
  publisher={ACM},
  address={New York}
}

@inproceedings{morik2020controlling,
  title={Controlling fairness and bias in dynamic learning-to-rank},
  author={Morik, Marco and Singh, Ashudeep and Hong, Jessica and Joachims, Thorsten},
  booktitle={Proceedings of the 43rd International ACM SIGIR Conference on Research and Development in Information Retrieval},
  pages={429--438},
  year={2020},
    publisher={ACM},
  address={New York}
}

@article{farastu2022pays,
  title={Who Pays? Personalization, Bossiness and the Cost of Fairness},
  author={Farastu, Paresha and Mattei, Nicholas and Burke, Robin},
  journal={arXiv preprint arXiv:2209.04043},
  year={2022}
}

@article{cesa1997use,
  title={How to use expert advice},
  author={Cesa-Bianchi, Nicolo and Freund, Yoav and Haussler, David and Helmbold, David P and Schapire, Robert E and Warmuth, Manfred K},
  journal={Journal of the ACM (JACM)},
  volume={44},
  number={3},
  pages={427--485},
  year={1997},
  publisher={ACM New York, NY, USA}
}

@inproceedings{burke2022multi,
  title={Multi-agent Social Choice for Dynamic Fairness-aware Recommendation},
  author={Burke, Robin and Mattei, Nicholas and Grozin, Vladislav and Voida, Amy and Sonboli, Nasim},
  booktitle={Adjunct Proceedings of the 30th ACM Conference on User Modeling, Adaptation and Personalization},
  pages={234--244},
  year={2022}
}

@misc{aird2023dynamic,
      title={Dynamic fairness-aware recommendation through multi-agent social choice}, 
      author={Amanda Aird and Paresha Farastu and Joshua Sun and Amy Voida and Nicholas Mattei and Robin Burke},
      year={2023},
      eprint={2303.00968},
      archivePrefix={arXiv},
      primaryClass={cs.AI}
}

@InCollection{sep-voting-methods,
	author       =	{Pacuit, Eric},
	title        =	{{Voting Methods}},
	booktitle    =	{The {Stanford} Encyclopedia of Philosophy},
	editor       =	{Edward N. Zalta},
	howpublished =	{\url{https://plato.stanford.edu/archives/fall2019/entries/voting-methods/}},
	year         =	{2019},
	edition      =	{{F}all 2019},
	publisher    =	{Metaphysics Research Lab, Stanford University}
}

@article{jannach2015recommenders,
  title={What recommenders recommend: an analysis of recommendation biases and possible countermeasures},
  author={Jannach, Dietmar and Lerche, Lukas and Kamehkhosh, Iman and Jugovac, Michael},
  journal={User Modeling and User-Adapted Interaction},
  volume={25},
  pages={427--491},
  year={2015},
  publisher={Springer}
}

@inproceedings{smith2023many,
  title={The Many Faces of Fairness: Exploring the Institutional Logics of Multistakeholder Microlending Recommendation},
  author={Smith, Jessie J and Buhayh, Anas and Kathait, Anushka and Ragothaman, Pradeep and Mattei, Nicholas and Burke, Robin and Voida, Amy},
  booktitle={Proceedings of the 2023 ACM Conference on Fairness, Accountability, and Transparency},
  pages={1652--1663},
  year={2023}
}

@inproceedings{diaz2020evaluating,
  title={Evaluating stochastic rankings with expected exposure},
  author={Diaz, Fernando and Mitra, Bhaskar and Ekstrand, Michael D and Biega, Asia J and Carterette, Ben},
  booktitle={Proceedings of the 29th ACM international conference on information \& knowledge management},
  pages={275--284},
  year={2020}
}


@inproceedings{lian2018conference,
  title={The conference paper assignment problem: Using order weighted averages to assign indivisible goods},
  author={Lian, Jing Wu and Mattei, Nicholas and Noble, Renee and Walsh, Toby},
  booktitle={Proceedings of the AAAI Conference on Artificial Intelligence},
  year={2018}
}

==> bits.txt <==
params1 = DataGenParameters()
params1.num_items = 1000
params1.num_user_per_propensity= [500,500,500]
params1.num_factors = 10
params1.num_agents = 2
params1.std_dev_factors = 0.5
params1.initial_list_size = 200
params1.recommendation_size = 50
params1.user_propensity =
     [[(-1, 0.1),(10, 0.1),...],
     [(10, 0.1),(-1, 0.1),...],
     [(4, 0.5),(4, 0.5),...]
params1.item_feature_propensities = 
     [0.05, 0.01, ...]


{\setlength\textfloatsep{10pt}
\begin{figure}[bt]
   \centering
    \includegraphics[scale=0.38]{img/kiva_ordered_boxplot.png}
    \caption{Fairness metric distribution for each agent (Microlending Sequenced data)}
    \label{fig:kiva-seq-box}
\end{figure}
}


==> reviews.txt <==
### Final-version Manuscript

In the FAccTRec 2023 workshop, no official proceedings will be published.  However, we request the authors to open their final version of your manuscript.

Please update your manuscript by *** September 10 ***.   In the final version, the number of pages is unlimited.

We also request you to upload your final-version manuscript to a preprint server, such as arXiv.org, your institutional repository, or the other site, such as ResearchGate.
Please e-mail the URL to access the manuscript. If you would like to publish on arXiv, but need an endorsement, please let us know; we are happy to provide endorsements for accepted papers. Optionally, we welcome the information related to your presentation, such as the URL to refer a dataset, a software, and your presentation slide ( facctrec2023@easychair.org ).  In a case that you need to make a new arXiv account, we are happy to endorse your account.

The presentation time for long presentations is currently planned 24+6 mins, but we will fix after the submission of final-version manuscripts.


Thank you again for submitting your work to the FAccTRec 2023 workshop.  We apologize for the delay of this notification.  We look forward to seeing you and to exciting discussions using recommendations for a better world.


Sincerely yours,
The FAccTRec 2023 organizing committee

FAccTRec 2023 workshop: https://facctrec.github.io/facctrec2023/
E-mail: facctrec2023@easychair.org


SUBMISSION: 18
TITLE: Exploring Social Choice Mechanisms for Recommendation Fairness in SCRUF

-------------------------  METAREVIEW  ------------------------
The paper focuses on a challenge in fairness-aware recommender systems regarding multi-stakeholder. They used SCURF-D architecture as a two phase process to address the issue.

The paper is relevant and well-motivated.

The authors can incorporate the feedback before submitting the final version.



----------------------- REVIEW 1 ---------------------
SUBMISSION: 18
TITLE: Exploring Social Choice Mechanisms for Recommendation Fairness in SCRUF
AUTHORS: Amanda Aird, Cassidy All, Farastu Paresha, Elena Štefancová, Joshua Sun, Nicholas Mattei and Robin Burke

----------- Overall evaluation -----------
SCORE: 2 (accept)
----- TEXT:
This paper proposes a method to mediate fairness criteria from different view points.  Totally, good idea, but I have minor questionable points and comments.


### scale of scores

The "least fair" and "weighted" in Sec.4.1 depends on fairness and compatibility scores.  However, scores can be incomparable between scores.  These scores are ordinal scales in general, and their origin and scaling might be different.  In a case of experiments in this paper, these scores happen to be comparable, but the fact should be noted.


### evaluation

Sec.6, para.2: "we calculate fairness by normalizing ... the agents."
In my opinion, fairness should be defined so that if the ratio of a sensitive group is similar to the \pi, the results are considered to be fair.  You'd better to explain why you adopt this fairness measure.


### experimental results

Sec.6, para.5: "The two other allocation ... similar in their outcomes."
I think that this result is inevitable.  The "Least Fair" behaves like a round-robin type selection.  When considering a special case, the size of time window is 1, and 2 agents are given, these two agents will be allocated alternatively.  On the other hand, repeating random selection is equivalent to round-robin selection on average.


### Fig.1

In these figures, the "weighted" behaved differently.  I think that this behavior depends on the parameter \delta, an additional score to sensitive groups.   I recommend to check the performance when the \delta is changed.


### presentation

In introduction, the notion of agents are shown, "fairness concerns are represented as agents."  Unfortunately, I could not imagine what the term "fairness concern" means in this context.  It was clarified at the experimental



----------------------- REVIEW 2 ---------------------
SUBMISSION: 18
TITLE: Exploring Social Choice Mechanisms for Recommendation Fairness in SCRUF
AUTHORS: Amanda Aird, Cassidy All, Farastu Paresha, Elena Štefancová, Joshua Sun, Nicholas Mattei and Robin Burke

----------- Overall evaluation -----------
SCORE: 2 (accept)
----- TEXT:
The paper addresses the problem of having multiple stakeholders or fairness criteria. The authors use the SCRUF-D architecture to tackle the formality of the process and framing as a multi-stakeholder two stage process.

I know the SCRUF-D architecture is properly cited, but I think if possible would be nice to have maybe a diagram or easy visualization for the readers to understand its nuances without having to to back to the literature.



----------------------- REVIEW 3 ---------------------
SUBMISSION: 18
TITLE: Exploring Social Choice Mechanisms for Recommendation Fairness in SCRUF
AUTHORS: Amanda Aird, Cassidy All, Farastu Paresha, Elena Štefancová, Joshua Sun, Nicholas Mattei and Robin Burke

----------- Overall evaluation -----------
SCORE: 2 (accept)
----- TEXT:
This paper addresses a challenging problem related to fairness in recommender systems. The problem is formulated based on a social choice problem operating using a multi-agent architecture.
The authors explored combinations of allocation and choice mechanisms for integrating multiple fairness concerns. The authors used SCURF-D platform, with two-phases social choice problem: The first phase allocates fairness agents to recommendation opportunities. In the second phase, the allocated agents and the recommendation algorithm contribute preferences over items to aa preference aggregation mechanism.

Major Strengths: The major strengths of the research are:
(i) The paper tackles a relevant and valid problem. I find the paper interesting and I enjoyed reading it.
(ii) The paper explores the fairness problem in recommender systems in a different way using social choice formulation.
(iii) The paper is very well written and structured.

[General comments]
In the experiment in Figure.4, I see something interesting that might need further exploration. In the case when we have difference between types of users (which could be the case in the real world), we see that in one case : the least fair mechanism keeps trying to allocate for agent 1 (sort of ignoring Agent 0). In the other case, at the beginning (until time= 500) the weighted allocation includes both agents but then from time = 500, it seems that the mechanism only focuses on agent 1.
I wonder what would be the case if we have more than 10 (100 or more ) agents. Do we look at satisfying fairness between agents?  
In future work, you mention a research direction about the representation of preferences. In this case, I would also suggest looking at implicit binary data. In the re-ranking problem, the position of items in the recommendation list as well as the exposure of the items are important.
There are some design choices made in the experiments but missing the reason behind the choice, i.e., “the fairness target”. I wonder if the choice is made randomly or based on internal experiments. Also, how much impact does this choice have on the results / conclusion of the experiments.
[Typo]:
Page 6: “Segment C contained used without [..] ” -> maybe you mean: Segment C contained users without [..]
Page 8: “note that that” -> Note that



----------------------- REVIEW 4 ---------------------
SUBMISSION: 18
TITLE: Exploring Social Choice Mechanisms for Recommendation Fairness in SCRUF
AUTHORS: Amanda Aird, Cassidy All, Farastu Paresha, Elena Štefancová, Joshua Sun, Nicholas Mattei and Robin Burke

----------- Overall evaluation -----------
SCORE: 3 (strong accept)
----- TEXT:
The paper presents an innovative and comprehensive approach to addressing the complex issue of fairness in recommendation systems. The authors introduce a promising multi-stage fairness agent architecture grounded in social choice theory, offering flexibility and practicality to tackle multifaceted fairness concerns.

Exploring fairness based on social choice theory is a very interesting and important topic to explore. The paper explored this problem by examining three questions regarding different social choice theories, including the lottery mechanisms, the weighted mechanisms, and the least misery allocation mechanism. Experiments are conducted on both synthetic data and a real-world microlending data to validate the proposed method.

Overall, the paper explores and important problem and is well-written. It has potentially important impacts on fairness in recommender system research.



